Long-term CCD Photometry and Physical Properties of the sdB+M Eclipsing System 2M 1533+3759

New CCD photometry of seven successive years from 2010 is presented for the HW Vir-type eclipsing binary 2M 1533+3759. Using the $VI$ light curves together with the radial-velocity data given by For et al. (2010), we determined the absolute parameters of each component to be $M_1$ = 0.442$\pm$0.012 M$_\odot$, $M_2$ = 0.124$\pm$0.005 M$_\odot$, $R_1$ = 0.172$\pm$0.002 R$_\odot$, $R_2$ = 0.157$\pm$0.002 R$_\odot$, $L_1$ = 19.4$\pm$1.4 L$_\odot$, and $L_2$ = 0.002$\pm$0.002 L$_\odot$. These indicate that 2M 1533+3759 is a detached system consisting of a normal sdB primary and an M7 dwarf companion. Detailed analyses of 377 minimum epochs, including our 111 timings, showed that the orbital period of the system remains constant during the past 12 yrs. Inspecting both types of minima, we found a delay of 3.9$\pm$1.0 s in the arrival times of the secondary eclipses relative to the primary eclipse times. This delay is in satisfactory agreement with the predicted R{\o}mer delay of 2.7$\pm$1.4 s and the result is the second measurement in sdB+M eclipsing binaries. The time shift of the secondary eclipse can be explained by some combination of the R{\o}mer delay and a non-zero eccentricity. Then, the binary star would have a very small eccentricity of $e \cos {\omega} \simeq$ 0.0001.

==> table2.dat <==
Table 2. CCD photometric observations of 2M 1533+3759.
==============================================================
      BJD        Delta V (mag)       BJD        Delta I (mag)
--------------------------------------------------------------
 2455360.65054      0.0684      2455317.93713      0.0675
 2455360.65244      0.0712      2455317.93929      0.0699
 2455360.65432      0.0792      2455317.94036      0.0731
 2455360.65621      0.0851      2455317.94144      0.0834
 2455360.65810      0.0945      2455317.94246      0.0863
 2455360.65998      0.0986      2455317.94342      0.0942
 2455360.66187      0.1000      2455317.94438      0.0944
 2455360.66377      0.1008      2455317.94534      0.1032
 2455360.66565      0.1114      2455317.94630      0.0956
 2455360.66754      0.1101      2455317.94726      0.1118
 2455360.66943      0.1132      2455317.94822      0.1117
 2455360.67131      0.1152      2455317.94918      0.1193
 2455360.67320      0.1175      2455317.95014      0.1170
 2455360.67509      0.1293      2455317.95110      0.1269
 2455360.67697      0.1216      2455317.95206      0.1146
 2455360.67886      0.1244      2455317.95302      0.1368
 2455360.68074      0.1248      2455317.95398      0.1332
 2455360.68263      0.1270      2455317.95495      0.1421
 2455360.68453      0.1265      2455317.95591      0.1405
 2455360.68642      0.1266      2455317.95687      0.1492
 2455360.68830      0.1253      2455317.95783      0.1456
 2455360.69019      0.1984      2455317.95879      0.1521
 2455360.69208      0.4097      2455317.95975      0.1517
 2455360.69396      0.7614      2455317.96071      0.1536
 2455360.69585      1.2620      2455317.96167      0.1555
 2455360.69773      1.3679      2455317.96263      0.1532
 2455360.69962      0.8858      2455317.96359      0.1594
 2455360.70151      0.4866      2455317.96455      0.1560
 2455360.70341      0.2434      2455317.96551      0.1517
 2455360.70529      0.1303      2455317.96647      0.1611
 2455360.70718      0.1179      2455317.96743      0.1651
 2455360.70907      0.1235      2455317.96839      0.1657
 2455360.71095      0.1234      2455317.96935      0.1662
 2455360.71284      0.1202      2455317.97032      0.1706
 2455360.71472      0.1188      2455317.97126      0.1791
 2455360.71661      0.1181      2455317.97224      0.1752
 2455360.71851      0.1136      2455317.97320      0.1773
 2455360.72038      0.1154      2455317.97416      0.1655
 2455360.72228      0.1139      2455317.97512      0.1712
 2455360.72417      0.1130      2455317.97608      0.1816
 2455360.72606      0.1064      2455317.97704      0.1904
 2455360.72794      0.1042      2455317.97800      0.1826
 2455360.72983      0.1020      2455317.97896      0.1809
 2455360.73172      0.0961      2455317.97992      0.1794
 2455360.73360      0.0955      2455317.98088      0.1867
 2455360.73549      0.0901      2455317.98184      0.1921
 2455360.73737      0.0857      2455317.98280      0.2488
 2455360.73926      0.0798      2455317.98376      0.3381
 2455360.74116      0.0727      2455317.98473      0.4726
 2455360.74305      0.0671      2455317.98569      0.6332
 2455360.74493      0.0514      2455317.98665      0.8502
 2455360.74728      0.0576      2455317.98761      1.0691
 2455360.74917      0.0373      2455317.98857      1.3259
 2455360.75105      0.0466      2455317.98953      1.4850
 2455360.75294      0.0391      2455317.99049      1.3488
 2455360.75483      0.0365      2455317.99145      1.1350
 2455360.75671      0.0270      2455317.99241      0.8654
 2455360.75860      0.0214      2455317.99337      0.6622
 2455360.76049      0.0199      2455317.99433      0.5040
 2455360.76239      0.0119      2455317.99529      0.3754
 2455360.76427      0.0102      2455317.99625      0.2742
 2455360.76616      0.0068      2455317.99721      0.1744
 2455360.76804      0.0046      2455336.91148      0.4223
 2455360.76993      0.0078      2455336.91242      0.5696
 2455360.77182      0.0196      2455336.91339      0.7575
 2455360.77370      0.0600      2455336.91435      0.9795
 2455360.77559      0.0966      2455336.91531      1.2491
 2455360.77749      0.1137      2455336.91627      1.4807
 2455360.77938      0.1492      2455336.91723      1.4594
 2455360.78126      0.0803      2455336.91819      1.2410
 2455360.78315      0.0324      2455336.91915      0.9894
 2455360.78503     -0.0238      2455336.92011      0.7126
 2455360.78692     -0.0035      2455336.92107      0.5718
 2455360.78881      0.0055      2455336.92203      0.4198
 2455360.79069      0.0057      2455336.92299      0.3215
 2455360.79422      0.0153      2455336.92395      0.2412
 2455360.79706      0.0196      2455336.92491      0.1908
 2455360.79948      0.0269      2455336.92683      0.1841
 2455360.80136      0.0316      2455336.92779      0.1905
 2455360.80325      0.0364      2455336.92876      0.1942
 2455360.80514      0.0447      2455336.92972      0.1843
 2455360.80702      0.0472      2455336.93068      0.1811
 2455360.80891      0.0552      2455336.93164      0.1822
 2455360.81081      0.0655      2455336.93260      0.1890
 2455360.81270      0.0642      2455336.93356      0.1744
 2455360.81458      0.0688      2455336.93452      0.1833
 2455360.81647      0.0803      2455336.93548      0.1752
 2455360.81836      0.0803      2455336.93644      0.1744
 2455360.82024      0.0862      2455336.93740      0.1794
 2455360.82213      0.0936      2455336.93836      0.1730
 2455360.82401      0.0972      2455336.93932      0.1768
 2455360.82590      0.0962      2455336.94028      0.1699
 2455360.82779      0.1003      2455336.94124      0.1620
 2455360.82967      0.1068      2455336.94220      0.1651
 2455360.83156      0.1088      2455336.94316      0.1620
 2455360.83346      0.1125      2455336.94413      0.1632
 2455360.83535      0.1179      2455336.94509      0.1622
 2455360.83723      0.1201      2455336.94605      0.1596
 2455360.83912      0.1187      2455336.94701      0.1473
 2455360.84100      0.1182      2455336.94797      0.1545
 2455360.84289      0.1211      2455336.94893      0.1450
 2455360.84495      0.1240      2455336.94989      0.1483
 2455360.84684      0.1301      2455336.95085      0.1377
 2455360.84872      0.1225      2455336.95182      0.1361
 2455360.85061      0.1274      2455336.95278      0.1389
 2455360.85250      0.2382      2455336.95402      0.1347
 2455360.85438      0.4928      2455336.95498      0.1352
 2455360.85627      0.8937      2455336.95594      0.1222
 2455360.85817      1.3711      2455336.95690      0.1292
 2455360.86005      1.2501      2455336.95786      0.1179
 2455360.86194      0.7444      2455336.95882      0.1196
 2455360.86383      0.3979      2455336.95978      0.1152
 2455360.86571      0.1901      2455336.96075      0.1056
 2455360.86760      0.1215      2455336.96171      0.1003
 2455360.86949      0.1221      2455336.96267      0.0994
 2455360.87137      0.1277      2455336.96363      0.0914
 2455360.87327      0.1199      2455336.96459      0.0969
 2455360.87516      0.1173      2455336.96555      0.0999
 2455360.87704      0.1170      2455336.96650      0.0892
 2455360.87920      0.1155      2455336.96746      0.0846
 2455360.88108      0.1148      2455336.96842      0.0724
 2455360.88298      0.1143      2455336.96938      0.0636
 2455360.88487      0.1116      2455336.97034      0.0572
 2455360.88676      0.1120      2455336.97130      0.0601
 2455360.88864      0.1046      2455336.97226      0.0572
 2455360.89053      0.1004      2455336.97322      0.0496
 2455360.89241      0.0967      2455336.97418      0.0427
 2455360.89430      0.0935      2455336.97514      0.0435
 2455360.89619      0.1029      2455336.97610      0.0399
 2455360.89807      0.0974      2455336.97706      0.0424
 2455360.89996      0.0887      2455336.97803      0.0329
 2455360.90185      0.0838      2455336.97899      0.0314
 2455360.91709      0.0421      2455336.97995      0.0301
 2455360.92104      0.0237      2455336.98091      0.0260
 2455360.92328      0.0102      2455336.98187      0.0364
 2455360.92552      0.0051      2455336.98283      0.0074
 2455360.92775      0.0022      2455336.98379      0.0325
 2455360.93222     -0.0035      2455336.98475      0.0179
 2455360.93446      0.0305      2455337.92243      0.1368
 2455360.93670      0.0679      2455337.92339      0.1379
 2455360.93893      0.1133      2455337.92435      0.1336
 2455360.94116      0.1171      2455337.92531      0.1355
 2455360.94340      0.0649      2455337.92621      0.1267
 2455360.94563      0.0166      2455337.92705      0.1161
 2455360.94788     -0.0098      2455337.92790      0.1171
 2455360.95011      0.0083      2455337.92874      0.1139
 2455360.95234      0.0144      2455337.92958      0.1132
 2455365.64757      0.0301      2455337.93042      0.1098
 2455365.64946      0.0172      2455337.93127      0.1128
 2455365.65135      0.0308      2455337.93211      0.1065
 2455365.65324      0.0320      2455337.93296      0.1003
 2455365.65513      0.0386      2455337.93380      0.0963
 2455365.65702      0.0415      2455337.93465      0.0653
 2455365.65890      0.0469      2455337.93549      0.0935
 2455365.66080      0.0578      2455337.93634      0.0932
 2455365.66269      0.0572      2455337.93718      0.0908
 2455365.66457      0.0689      2455337.93803      0.0704
 2455365.66646      0.0739      2455337.93887      0.0699
 2455365.66835      0.0788      2455337.93972      0.0702
 2455365.67023      0.0833      2455337.94056      0.0667
 2455365.67212      0.0896      2455337.94141      0.0628
 2455365.67401      0.0975      2455337.94225      0.0556
 2455365.67589      0.1084      2455337.94310      0.0532
 2455365.67778      0.1088      2455337.94394      0.0459
 2455365.67967      0.1142      2455337.94479      0.0516
 2455365.68156      0.1151      2455337.94563      0.0496
 2455365.68345      0.1208      2455337.94648      0.0430
 2455365.68534      0.1287      2455337.94732      0.0386
 2455365.68722      0.1283      2455337.94815      0.0406
 2455365.68911      0.1337      2455337.94900      0.0331
 2455365.69100      0.1262      2455337.94984      0.0321
 2455365.69288      0.1269      2455337.95069      0.0364
 2455365.69477      0.1279      2455337.95153      0.0338
 2455365.69666      0.1248      2455337.95238      0.0308
 2455365.69855      0.1230      2455337.95322      0.0147
 2455365.70044      0.1303      2455337.95407      0.0203
 2455365.70227      0.1309      2455337.95491      0.0113
 2455365.70404      0.1465      2455337.95576      0.0158
 2455365.70581      0.2712      2455337.95660      0.0132
 2455365.70758      0.5289      2455337.95745      0.0028
 2455365.70935      0.8942      2455337.95829      0.0099
 2455365.71112      1.3708      2455337.95914      0.0017
 2455365.71291      1.3294      2455337.95998     -0.0020
 2455365.71468      0.8461      2455337.96083      0.0019
 2455365.71645      0.4808      2455337.96167      0.0157
 2455365.71822      0.2375      2455337.96251      0.0333
 2455365.71999      0.1369      2455337.96335      0.0514
 2455365.72176      0.1286      2455337.96420      0.0772
 2455365.72353      0.1297      2455337.96504      0.0993
 2455365.72530      0.1280      2455337.96588      0.1315
 2455365.72707      0.1298      2455337.96673      0.1542
 2455365.72885      0.1173      2455337.96781      0.1782
 2455365.73062      0.1163      2455337.96865      0.1779
 2455365.73280      0.1196      2455337.96950      0.1663
 2455365.73457      0.1170      2455337.97034      0.1531
 2455365.73634      0.1148      2455337.97119      0.1290
 2455365.73811      0.1109      2455337.97203      0.0995
 2455365.73988      0.1087      2455337.97288      0.0758
 2455365.74165      0.1038      2455337.97372      0.0458
 2455365.74342      0.0915      2455337.97457      0.0316
 2455365.74521      0.0933      2455337.97541      0.0095
 2455365.74698      0.0884      2455337.97625      0.0098
 2455365.74875      0.0849      2455337.97710      0.0189
 2455365.75052      0.0825      2455337.97794      0.0142
 2455365.75229      0.0726      2455337.97879      0.0081
 2455365.75406      0.0756      2455337.97963      0.0142
 2455365.75583      0.0646      2455338.84049      0.1814
 2455365.75760      0.0594      2455338.84145      0.1729
 2455365.75938      0.0563      2455338.84242      0.1858
 2455365.76104      0.0578      2455338.84338      0.1878
 2455365.76258      0.0555      2455338.84434      0.1847
 2455365.76412      0.0474      2455338.84538      0.1716
 2455365.76566      0.0288      2455338.84652      0.1810
 2455365.76720      0.0465      2455338.84765      0.1833
 2455365.76874      0.0422      2455338.84882      0.1904
 2455365.77028      0.0290      2455338.85001      0.1969
 2455365.77181      0.0269      2455338.85120      0.2658
 2455365.77335      0.0180      2455338.85239      0.3843
 2455365.77478      0.0200      2455338.85358      0.5624
 2455365.77609      0.0197      2455338.85478      0.7882
 2455365.77739      0.0131      2455338.85597      1.0877
 2455365.77870      0.0094      2455338.85716      1.4122
 2455365.78002      0.0075      2455338.85835      1.4762
 2455365.78133      0.0037      2455338.85954      1.2180
 2455365.78264      0.0012      2455338.86074      0.9043
 2455365.78394      0.0011      2455338.86204      0.6302
 2455365.78525      0.0050      2455338.86347      0.4044
 2455365.78656      0.0182      2455338.86489      0.2541
 2455365.78787      0.0422      2455338.86632      0.1942
 2455365.78918      0.0693      2455338.86774      0.1833
 2455365.79054      0.1025      2455338.86916      0.1829
 2455365.79196      0.1230      2455338.87059      0.1920
 2455365.79339      0.1195      2455338.87201      0.1837
 2455365.79481      0.1072      2455338.87343      0.1754
 2455365.79624      0.0636      2455338.87486      0.1808
 2455365.79766      0.0310      2455338.87628      0.1745
 2455365.79908      0.0073      2455338.87770      0.1764
 2455365.80051     -0.0105      2455338.87913      0.1765
 2455365.83892      0.1103      2455338.88055      0.1721
 2455366.72247      0.0874      2455338.88197      0.1675
 2455366.72401      0.0795      2455338.91230      0.0604
 2455366.72555      0.0776      2455338.91372      0.0594
 2455366.72877      0.0741      2455338.91515      0.0502
 2455366.73031      0.0687      2455338.91657      0.0458
 2455366.73185      0.0635      2455338.91799      0.0395
 2455366.73339      0.0596      2455338.91936      0.0293
 2455366.73493      0.0571      2455338.92067      0.0199
 2455366.73647      0.0487      2455338.92197      0.0173
 2455366.73801      0.0443      2455338.92328      0.0026
 2455366.73955      0.0435      2455338.92459     -0.0010
 2455366.74109      0.0366      2455338.92590      0.0041
 2455366.74263      0.0312      2455338.92720     -0.0020
 2455366.74417      0.0283      2455338.92845      0.0000
 2455366.74571      0.0207      2455338.92965     -0.0020
 2455366.74725      0.0096      2455338.93084     -0.0170
 2455366.74879      0.0149      2455338.93197      0.0017
 2455366.75034      0.0059      2455338.93305      0.0251
 2455366.75188      0.0047      2455338.93413      0.0527
 2455366.75342     -0.0036      2455338.93520      0.0884
 2455366.75495     -0.0017      2455338.93628      0.1167
 2455366.75649      0.0044      2455338.93736      0.1472
 2455366.75803      0.0297      2455338.93843      0.1696
 2455366.75951      0.0635      2455338.93951      0.1722
 2455366.76094      0.0915      2455338.94058      0.1568
 2455366.76236      0.1107      2455338.94166      0.1214
 2455366.76379      0.1185      2455338.94274      0.0946
 2455366.76521      0.1082      2455338.94381      0.0479
 2455366.76663      0.0796      2455338.94489      0.0280
 2455366.76846      0.0349      2455338.94597      0.0059
 2455366.76988      0.0140      2455338.94704     -0.0040
 2455366.77131      0.0013      2455338.94812     -0.0060
 2455366.77273      0.0002      2455338.94920      0.0104
 2455366.77415      0.0064      2455338.95039      0.0046
 2455366.77558      0.0074      2455338.95170      0.0070
 2455366.77700      0.0065      2455338.95300      0.0125
 2455366.77843      0.0151      2455338.95431      0.0184
 2455366.77985      0.0153      2455338.95562      0.0251
 2455366.78127      0.0206      2455338.95693      0.0308
 2455366.78270      0.0229      2455338.95823      0.0214
 2455366.78412      0.0265      2455338.95954      0.0369
 2455366.78554      0.0278      2455338.96124      0.0534
 2455366.78697      0.0328      2455338.96255      0.0554
 2455366.78839      0.0326      2455338.96386      0.0582
 2455366.78981      0.0432      2455338.96517      0.0674
 2455366.79124      0.0426      2455338.96647      0.0758
 2455366.79266      0.0517      2455338.96778      0.0840
 2455366.79408      0.0535      2455338.96909      0.0882
 2455366.79551      0.0591      2455338.97040      0.0923
 2455366.79693      0.0712      2455338.97171      0.0970
 2455366.79836      0.0693      2455338.97301      0.1037
 2455366.79978      0.0721      2455338.97432      0.1095
 2455366.80121      0.0823      2455338.97563      0.1165
 2455366.80264      0.0879      2455338.97694      0.1141
 2455366.80406      0.0820      2455338.97825      0.1057
 2455366.80548      0.0849      2455338.97956      0.1247
 2455366.80691      0.1001      2455338.98087      0.1149
 2455366.80833      0.0893      2455340.70848      0.0000
 2455366.81008      0.1005      2455340.70944     -0.0100
 2455366.81150      0.0979      2455340.71040     -0.0110
 2455366.81293      0.1094      2455340.71136      0.0151
 2455366.81435      0.1089      2455340.71232      0.0205
 2455366.81577      0.1098      2455340.71328      0.0439
 2455366.81720      0.1195      2455340.71424      0.0800
 2455366.81862      0.1164      2455340.71521      0.1151
 2455366.82004      0.1244      2455340.71611      0.1300
 2455366.82147      0.1224      2455340.71695      0.1521
 2455366.82289      0.1149      2455340.71780      0.1760
 2455366.82431      0.1197      2455340.71864      0.1733
 2455366.82574      0.1191      2455340.71949      0.1625
 2455366.82716      0.1218      2455340.72033      0.1507
 2455366.82860      0.1228      2455340.72117      0.1193
 2455366.83002      0.1259      2455340.72201      0.0890
 2455366.83144      0.1229      2455340.72286      0.0719
 2455366.83287      0.1235      2455340.72370      0.0424
 2455366.83429      0.1222      2455340.72455      0.0237
 2455366.83571      0.1275      2455340.72539      0.0141
 2455366.83714      0.1698      2455340.72623      0.0000
 2455366.83856      0.3036      2455340.72708     -0.0010
 2455366.83999      0.5127      2455340.72792     -0.0050
 2455366.84141      0.8008      2455340.72877      0.0046
 2455366.84283      1.1801      2455340.72961      0.0000
 2455366.84431      1.4420      2455340.73046      0.0091
 2455366.84600      1.1065      2455340.73130      0.0025
 2455366.84754      0.7299      2455340.73215      0.0140
 2455366.84908      0.4390      2455340.73298      0.0153
 2455366.85062      0.2333      2455340.73383      0.0169
 2455366.85216      0.1439      2455340.73467      0.0244
 2455366.85370      0.1290      2455340.73552      0.0272
 2455366.85524      0.1327      2455340.73636      0.0258
 2455366.85678      0.1293      2455340.73721      0.0447
 2455366.85833      0.1262      2455340.73805      0.0402
 2455366.85987      0.1186      2455340.73890      0.0288
 2455366.86141      0.1209      2455340.73974      0.0548
 2455366.86295      0.1147      2455340.74059      0.0429
 2455366.86449      0.1176      2455340.74143      0.0542
 2455366.86603      0.1151      2455340.74228      0.0552
 2455366.86757      0.1105      2455340.74312      0.0561
 2455366.86910      0.1101      2455340.74397      0.0622
 2455366.87064      0.1118      2455340.74481      0.0640
 2455366.87219      0.1099      2455340.74566      0.0630
 2455366.87373      0.1051      2455340.74650      0.0664
 2455366.87527      0.1007      2455340.74735      0.0710
 2455366.87681      0.1003      2455340.74819      0.0842
 2455366.87835      0.0964      2455340.75010      0.0763
 2455366.87989      0.0915      2455340.75094      0.0902
 2455366.88143      0.0902      2455340.75179      0.0958
 2455366.88297      0.0869      2455340.75263      0.0944
 2455366.88451      0.0845      2455340.75348      0.0944
 2455366.88605      0.0792      2455340.75432      0.1024
 2455366.88760      0.0702      2455340.75517      0.1028
 2455366.88914      0.0715      2455340.75601      0.1066
 2455366.89068      0.0670      2455340.75686      0.1055
 2455366.89222      0.0619      2455340.75770      0.1197
 2455366.89376      0.0567      2455340.75855      0.1163
 2455366.89530      0.0536      2455340.75939      0.1264
 2455366.89683      0.0502      2455340.76024      0.1222
 2455366.89837      0.0411      2455340.76108      0.1306
 2455366.89991      0.0360      2455340.76193      0.1359
 2455366.90145      0.0291      2455340.76277      0.1325
 2455366.90327      0.0261      2455340.76362      0.1279
 2455366.90481      0.0238      2455340.76446      0.1344
 2455366.90635      0.0178      2455340.76530      0.1391
 2455366.90789      0.0102      2455340.76614      0.1502
 2455366.90943      0.0106      2455340.76699      0.1346
 2455366.91097      0.0086      2455340.76783      0.1493
 2455366.91251      0.0050      2455340.76868      0.1509
 2455366.91406     -0.0039      2455340.76952      0.1613
 2455366.91560     -0.0046      2455340.77037      0.1523
 2455366.91713     -0.0046      2455340.77121      0.1573
 2455366.91867      0.0029      2455340.77206      0.1521
 2455366.92021      0.0255      2455340.77290      0.1598
 2455366.92175      0.0605      2455340.77375      0.1626
 2455366.92329      0.0929      2455340.77459      0.1593
 2455366.92483      0.1161      2455340.77544      0.1718
 2455366.92637      0.1067      2455340.77628      0.1756
 2455366.92791      0.0767      2455340.77712      0.1751
 2455366.92945      0.0433      2455340.77797      0.1775
 2455366.93100      0.0187      2455340.77881      0.1737
 2455366.93254     -0.0044      2455340.77966      0.1698
 2455366.93408     -0.0089      2455340.78050      0.1702
 2456018.72299      0.0476      2455340.78135      0.1786
 2456018.72430      0.0427      2455340.78219      0.1793
 2456018.72561      0.0444      2455340.78304      0.1854
 2456018.72691      0.0512      2455340.78387      0.1861
 2456018.72822      0.0573      2455340.78472      0.1734
 2456018.72953      0.0564      2455340.78556      0.1866
 2456018.73129      0.0704      2455340.78641      0.1915
 2456018.73271      0.0725      2455340.78725      0.1815
 2456018.73414      0.0795      2455340.78810      0.1919
 2456018.73556      0.0805      2455340.78894      0.1728
 2456018.73697      0.0823      2455340.78979      0.1843
 2456018.73840      0.0904      2455340.79063      0.1869
 2456018.73982      0.0909      2455340.79148      0.2151
 2456018.74124      0.0907      2455340.79232      0.2503
 2456018.74267      0.0922      2455340.79317      0.3363
 2456018.74409      0.0972      2455340.79401      0.4381
 2456018.74551      0.0985      2455340.79515      0.6093
 2456018.74694      0.1020      2455340.79599      0.7837
 2456018.74836      0.1019      2455340.79683      0.9743
 2456018.74978      0.1026      2455340.79768      1.2057
 2456018.75121      0.1160      2455340.79852      1.4387
 2456018.75263      0.1213      2455340.80159      0.9883
 2456018.75406      0.1171      2455340.80244      0.7870
 2456018.75548      0.1220      2455340.80328      0.6325
 2456018.75691      0.1256      2455340.80413      0.4975
 2456018.75834      0.1217      2455340.80497      0.3681
 2456018.75976      0.1227      2455340.80582      0.2790
 2456018.76117      0.1210      2455340.80666      0.2082
 2456018.76260      0.1227      2455340.80799      0.1943
 2456018.76402      0.1276      2455340.80883      0.1886
 2456018.76544      0.1261      2455340.80967      0.1915
 2456018.76687      0.1249      2455340.81052      0.1843
 2456018.76830      0.1241      2455340.81136      0.1923
 2456018.76973      0.1233      2455340.81220      0.1846
 2456018.77115      0.1325      2455340.81305      0.1846
 2456018.77259      0.2106      2455340.81389      0.1798
 2456018.77401      0.3728      2455340.81474      0.2000
 2456018.77543      0.6189      2455340.81557      0.1841
 2456018.77686      0.9526      2455340.81642      0.1742
 2456018.77851      1.4038      2455340.81726      0.1816
 2456018.78016      1.3579      2455340.81811      0.1711
 2456018.78182      0.9134      2455340.81895      0.1755
 2456018.78348      0.5434      2455340.81980      0.1720
 2456018.78513      0.3018      2455340.82064      0.1769
 2456018.78679      0.1555      2455340.82149      0.1626
 2456018.78844      0.1312      2455340.82233      0.1722
 2456018.79010      0.1267      2455340.82318      0.1655
 2456018.79192      0.1263      2455340.82402      0.1709
 2456018.79334      0.1241      2455340.82486      0.1630
 2456018.79476      0.1271      2455340.82570      0.1544
 2456018.79619      0.1226      2455340.82654      0.1600
 2456018.79761      0.1261      2455340.82739      0.1688
 2456018.79903      0.1195      2455340.82823      0.1609
 2456018.80046      0.1160      2455340.82908      0.1555
 2456018.80188      0.1130      2455340.82992      0.1568
 2456018.80330      0.1246      2455340.83077      0.1549
 2456018.80473      0.1219      2455340.83161      0.1461
 2456018.80615      0.1179      2455340.83246      0.1413
 2456018.80758      0.1114      2455340.83330      0.1330
 2456018.80900      0.1133      2455340.83414      0.1469
 2456018.81042      0.1091      2455340.83498      0.1480
 2456018.81185      0.1092      2455340.83583      0.1325
 2456018.81327      0.1032      2455340.83667      0.1328
 2456018.81469      0.1000      2455340.83752      0.1294
 2456018.81612      0.0975      2455340.83864      0.1199
 2456018.81754      0.0951      2455340.83948      0.1241
 2456018.81896      0.0913      2455340.84033      0.1171
 2456018.82039      0.0879      2455340.84117      0.1081
 2456018.82181      0.0818      2455340.84201      0.1085
 2456018.82322      0.0790      2455340.84285      0.1074
 2456018.82465      0.0765      2455340.84370      0.1034
 2456018.82607      0.0677      2455340.84454      0.0939
 2456018.82749      0.0640      2455340.84539      0.1003
 2456018.82892      0.0603      2455340.84623      0.0859
 2456018.83035      0.0539      2455340.84708      0.0836
 2456018.83178      0.0525      2455340.84792      0.0889
 2456018.83320      0.0399      2455340.84877      0.0866
 2456018.83462      0.0379      2455340.84961      0.0789
 2456018.83605      0.0367      2455340.85046      0.0811
 2456018.83747      0.0305      2455340.85129      0.0707
 2456018.83890      0.0266      2455340.85213      0.0659
 2456018.84032      0.0198      2455340.85298      0.0708
 2456018.84173      0.0189      2455340.85382      0.0697
 2456018.84315      0.0120      2455340.85467      0.0629
 2456018.84458      0.0095      2455340.85551      0.0518
 2456018.84600      0.0062      2455340.85636      0.0548
 2456018.84743      0.0005      2455340.85749      0.0362
 2456018.84885     -0.0010      2455340.85834      0.0403
 2456018.85027     -0.0027      2455340.85918      0.0402
 2456018.85170     -0.0035      2455340.86003      0.0344
 2456018.85312     -0.0030      2455340.86087      0.0417
 2456018.85456      0.0177      2455340.86172      0.0315
 2456018.85598      0.0492      2455340.86256      0.0269
 2456018.85751      0.0857      2455340.86341      0.0327
 2456018.85881      0.1092      2455340.86425      0.0170
 2456018.86012      0.1218      2455340.86509      0.0160
 2456018.86144      0.1086      2455340.86593      0.0053
 2456018.86275      0.0871      2455340.86678      0.0097
 2456018.86406      0.0595      2455340.86762      0.0092
 2456018.86537      0.0336      2455340.86847      0.0119
 2456018.86667      0.0085      2455340.86931     -0.0210
 2456018.86798     -0.0037      2455340.87015     -0.0040
 2456018.86929     -0.0055      2455340.87100      0.0154
 2456018.87060      0.0011      2455340.87184     -0.0020
 2456018.87191     -0.0012      2455340.87269      0.0074
 2456018.87321      0.0043      2455340.87353      0.0132
 2456018.87452      0.0094      2455340.87438      0.0284
 2456018.87583      0.0165      2455340.87522      0.0505
 2456018.87714      0.0135      2455340.87606      0.0762
 2456018.87844      0.0201      2455340.87690      0.0966
 2456018.87975      0.0283      2455340.87775      0.1288
 2456018.88106      0.0292      2455340.87859      0.1617
 2456018.88237      0.0345      2455340.87944      0.1665
 2456018.88368      0.0399      2455340.88028      0.1820
 2456018.88498      0.0404      2455340.88113      0.1629
 2456018.88629      0.0447      2455340.88197      0.1565
 2456018.88760      0.0492      2455340.88282      0.1275
 2456018.88891      0.0554      2455340.88366      0.1029
 2456018.89022      0.0597      2455340.88451      0.0753
 2456018.89152      0.0604      2455340.88534      0.0419
 2456018.89283      0.0649      2455340.88618      0.0204
 2456018.89414      0.0693      2455340.88703      0.0107
 2456018.89546      0.0679      2455340.88787     -0.0070
 2456018.89677      0.0726      2455340.88872     -0.0040
 2456018.89808      0.0761      2455340.88956      0.0058
 2456018.89938      0.0814      2455340.89041      0.0093
 2456018.90069      0.0850      2455340.89125      0.0063
 2456018.90200      0.0879      2455340.89210      0.0020
 2456018.90331      0.0852      2455340.89294      0.0150
 2456018.90461      0.0950      2455340.89378      0.0197
 2456018.90592      0.0953      2455340.89462      0.0145
 2456018.90723      0.0993      2455340.89547      0.0269
 2456018.90854      0.1009      2455340.89631      0.0269
 2456018.90985      0.1037      2455340.89716      0.0307
 2456018.91115      0.1041      2455340.89842      0.0259
 2456018.91246      0.1064      2455340.89925      0.0336
 2456018.91377      0.1063      2455340.90010      0.0363
 2456018.91508      0.1110      2455340.90094      0.0384
 2456018.91639      0.1125      2455340.90179      0.0435
 2456018.91769      0.1112      2455340.90263      0.0527
 2456018.91900      0.1132      2455340.90348      0.0356
 2456018.92031      0.1154      2455340.90432      0.0480
 2456018.92162      0.1137      2455340.90517      0.0596
 2456018.92293      0.1162      2455340.90601      0.0592
 2456018.92423      0.1188      2455340.90686      0.0624
 2456018.92554      0.1195      2455340.90769      0.0722
 2456018.92685      0.1214      2455340.90853      0.0694
 2456018.92816      0.1238      2455340.90938      0.0751
 2456018.92946      0.1223      2455340.91022      0.0821
 2456018.93077      0.1257      2455340.91107      0.0722
 2456018.93208      0.1217      2455340.91191      0.0877
 2456018.93339      0.1439      2455340.91276      0.0866
 2456018.93470      0.2478      2455340.91360      0.0928
 2456018.93775      0.7340      2455340.91445      0.1023
 2456018.93906      1.0744      2455340.91529      0.1004
 2456018.94037      1.4180      2455340.91614      0.1095
 2456018.94168      1.4183      2455340.91697      0.1111
 2456018.94298      1.0736      2455340.91782      0.1214
 2456018.94429      0.7336      2455340.91866      0.1219
 2456018.94561      0.4815      2455340.91951      0.1236
 2456018.94692      0.2939      2455340.92035      0.1255
 2456018.94823      0.1730      2455340.92120      0.1345
 2456018.94953      0.1272      2455340.92204      0.1352
 2456018.95084      0.1243      2455340.92289      0.1333
 2456018.95215      0.1253      2455340.92373      0.1358
 2456018.95346      0.1249      2455340.92457      0.1383
 2456018.95477      0.1237      2455340.92541      0.1435
 2456018.95607      0.1234      2455340.92625      0.1453
 2456018.95738      0.1235      2455340.92710      0.1453
 2456018.95869      0.1187      2455340.92794      0.1531
 2456018.96000      0.1154      2455340.92879      0.1536
 2456018.96131      0.1137      2455340.92963      0.1599
 2456018.96261      0.1149      2455340.93048      0.1498
 2456018.96392      0.1134      2455340.93132      0.1555
 2456018.96523      0.1110      2455340.93236      0.1676
 2456018.96654      0.1123      2455340.93321      0.1642
 2456023.79311      1.3378      2455340.93405      0.1735
 2456023.79442      1.4806      2455340.93490      0.1782
 2456023.79573      1.1815      2455340.93574      0.1725
 2456023.79704      0.8180      2455340.93659      0.1716
 2456023.79834      0.5384      2455340.93742      0.1794
 2456023.79965      0.3359      2455340.93827      0.1800
 2456023.80096      0.2029      2455340.93911      0.1822
 2456023.80227      0.1292      2455340.93996      0.1823
 2456023.80357      0.1231      2455340.94080      0.1907
 2456023.80488      0.1255      2455340.94165      0.1869
 2456023.80619      0.1197      2455340.94249      0.1781
 2456023.80750      0.1236      2455340.94334      0.1703
 2456023.80881      0.1241      2455340.94418      0.1782
 2456023.81011      0.1159      2455340.94503      0.1747
 2456023.81142      0.1181      2455340.94586      0.1728
 2456023.81273      0.1180      2455340.94670      0.1835
 2456023.81404      0.1167      2455340.94755      0.1863
 2456023.81535      0.1179      2455340.94839      0.1860
 2456023.81665      0.1130      2455340.94924      0.1922
 2456023.81796      0.1169      2455340.95008      0.1849
 2456023.81927      0.1154      2455340.95093      0.1945
 2456023.82058      0.1146      2455340.95177      0.1931
 2456023.82189      0.1116      2455340.95262      0.1819
 2456023.82319      0.1131      2455340.95346      0.2162
 2456023.82450      0.1008      2455340.95431      0.2841
 2456023.82635      0.0980      2455340.95514      0.3494
 2456023.82755      0.1046      2455340.95599      0.4782
 2456023.82874      0.1045      2455340.95683      0.6224
 2456023.82993      0.1040      2455340.95768      0.7750
 2456023.83112      0.1019      2455340.95852      0.9688
 2456023.83231      0.0972      2455340.95937      1.2050
 2456023.83349      0.0971      2455340.96021      1.4153
 2456023.83470      0.0889      2455340.96106      1.5127
 2456023.83589      0.0847      2455340.96190      1.3960
 2456023.83708      0.0785      2455340.96275      1.1755
 2456023.83827      0.0759      2455340.96359      0.9195
 2456023.83947      0.0793      2455340.96443      0.7281
 2456023.84074      0.0721      2455340.96527      0.5789
 2456023.84183      0.0694      2455340.96611      0.4431
 2456023.84289      0.0665      2455340.96696      0.3496
 2456023.84397      0.0612      2455340.96780      0.2753
 2456023.84505      0.0666      2455340.96865      0.2139
 2456023.84612      0.0613      2455340.96949      0.1983
 2456023.84720      0.0510      2455340.97034      0.1937
 2456023.84827      0.0457      2455340.97118      0.1885
 2456023.84935      0.0418      2455340.97203      0.2051
 2456023.85043      0.0433      2455340.97287      0.2105
 2456023.85150      0.0347      2455340.97371      0.1953
 2456023.85259      0.0352      2455340.97455      0.2128
 2456023.85367      0.0314      2455340.97540      0.1912
 2456023.85474      0.0238      2455340.97624      0.1788
 2456023.85582      0.0221      2455340.97709      0.1821
 2456023.85690      0.0154      2455340.97793      0.2054
 2456023.85797      0.0231      2455340.97877      0.2044
 2456023.85905      0.0174      2455340.97962      0.1947
 2456023.86013      0.0100      2455340.98046      0.1864
 2456023.86120      0.0097      2455340.98131      0.1643
 2456023.86228      0.0017      2455358.63988      0.0905
 2456023.86336      0.0033      2455358.64095      0.0865
 2456023.86443     -0.0038      2455358.64203      0.0910
 2456023.86551     -0.0045      2455358.64312      0.0793
 2456023.86659     -0.0077      2455358.64419      0.0773
 2456023.86766      0.0001      2455358.64527      0.0670
 2456023.86874      0.0087      2455358.64635      0.0564
 2456023.86981      0.0279      2455358.64742      0.0696
 2456023.87089      0.0522      2455358.64850      0.0703
 2456023.87197      0.0789      2455358.64958      0.0541
 2456023.87304      0.1006      2455358.65065      0.0544
 2456023.87412      0.1158      2455358.65173      0.0490
 2456023.87520      0.1159      2455358.65280      0.0380
 2456023.87627      0.1140      2455358.65388      0.0449
 2456023.87735      0.0987      2455358.65496      0.0321
 2456023.87843      0.0763      2455358.65603      0.0267
 2456023.87950      0.0484      2455358.65711      0.0265
 2456023.88058      0.0225      2455358.65820      0.0185
 2456023.88166      0.0116      2455358.65927      0.0200
 2456023.88273     -0.0001      2455358.66035      0.0133
 2456023.88381     -0.0079      2455358.66143      0.0063
 2456023.88488     -0.0102      2455358.66250      0.0101
 2456023.88596     -0.0009      2455358.66358      0.0087
 2456023.88704     -0.0009      2455358.66466      0.0048
 2456023.89056      0.0120      2455358.66573     -0.0100
 2456023.89163      0.0128      2455358.66681     -0.0090
 2456023.89271      0.0197      2455358.66789     -0.0080
 2456023.89379      0.0132      2455358.66896      0.0185
 2456023.89486      0.0207      2455358.67004      0.0395
 2456023.89616      0.0304      2455358.67111      0.0727
 2456023.89711      0.0320      2455358.67219      0.1060
 2456023.89808      0.0331      2455358.67328      0.1514
 2456023.89904      0.0374      2455358.67435      0.1481
 2456023.89999      0.0421      2455358.67543      0.1712
 2456023.90095      0.0395      2455358.67651      0.1568
 2456023.90192      0.0488      2455358.67758      0.1253
 2456023.90288      0.0554      2455358.67866      0.0924
 2456023.90384      0.0498      2455358.67974      0.0682
 2456023.90480      0.0605      2455358.68081      0.0430
 2456023.90576      0.0582      2455358.68189      0.0242
 2456023.90673      0.0591      2455358.68297      0.0105
 2456023.90769      0.0622      2455358.68404      0.0130
 2456023.90865      0.0665      2455358.68512      0.0136
 2456023.90961      0.0677      2455358.68619      0.0199
 2456023.91057      0.0690      2455358.68727      0.0094
 2456023.91152      0.0792      2455358.68835      0.0180
 2456023.91249      0.0766      2455358.68942      0.0141
 2456023.91345      0.0813      2455358.69051      0.0273
 2456023.91441      0.0802      2455358.69159      0.0271
 2456023.91537      0.0841      2455358.69266      0.0304
 2456023.91633      0.0848      2455358.69374      0.0346
 2456023.91729      0.0898      2455358.69482      0.0401
 2456023.91825      0.0948      2455358.69589      0.0312
 2456023.91921      0.1004      2455358.69697      0.0373
 2456023.92017      0.0973      2455358.69805      0.0473
 2456023.92114      0.0998      2455358.69912      0.0570
 2456023.92210      0.0969      2455358.70020      0.0523
 2456023.92306      0.1083      2455358.70128      0.0210
 2456023.92402      0.1095      2455358.70235      0.0579
 2456023.92498      0.1093      2455358.70440      0.0798
 2456023.92594      0.1087      2455358.70548      0.0870
 2456023.92690      0.1100      2455358.70655      0.0885
 2456023.92786      0.1163      2455358.70763      0.1014
 2456023.92882      0.1199      2455358.70871      0.1014
 2456023.92978      0.1127      2455358.70978      0.0842
 2456023.93075      0.1173      2455358.71086      0.1138
 2456023.93171      0.1158      2455358.71195      0.1170
 2456023.93267      0.1147      2455358.71302      0.1082
 2456023.93364      0.1218      2455358.71410      0.1274
 2456023.93460      0.1218      2455358.71518      0.1276
 2456023.93556      0.1166      2455358.71625      0.1389
 2456023.93652      0.1194      2455358.71733      0.1339
 2456023.93748      0.1254      2455358.71840      0.1493
 2456023.93844      0.1215      2455358.71948      0.1448
 2456023.93940      0.1241      2455358.72056      0.1530
 2456023.94036      0.1205      2455358.72163      0.1568
 2456023.94132      0.1253      2455358.72271      0.1630
 2456023.94228      0.1192      2455358.72379      0.1520
 2456023.94324      0.1241      2455358.72486      0.1675
 2456023.94420      0.1239      2455358.72595      0.1750
 2456023.94516      0.1264      2455358.72703      0.1749
 2456023.94612      0.1251      2455358.72810      0.1824
 2456023.94708      0.1205      2455358.72918      0.1761
 2456023.94830      0.1400      2455358.73026      0.1853
 2456023.94936      0.2178      2455358.73133      0.1803
 2456023.95045      0.3462      2455358.73241      0.1822
 2456023.95153      0.5064      2455358.73348      0.1833
 2456023.95261      0.7222      2455358.73456      0.1776
 2456023.95368      0.9918      2455358.73564      0.1721
 2456023.95476      1.3058      2455358.73671      0.1858
 2456023.95602      1.4765      2455358.73779      0.1802
 2456023.95721      1.2657      2455358.73887      0.1836
 2456023.95840      0.9281      2455358.73994      0.1867
 2456023.95960      0.6424      2455358.74102      0.1928
 2456023.96079      0.4376      2455358.74210      0.2012
 2456023.96198      0.2740      2455358.74318      0.1942
 2456023.96317      0.1698      2455358.74426      0.1936
 2456023.96437      0.1267      2455358.74534      0.1943
 2456023.96556      0.1310      2455358.74641      0.2021
 2456023.96675      0.1224      2455358.74749      0.1942
 2456023.96794      0.1266      2455358.74857      0.2385
 2456023.96913      0.1253      2455358.74964      0.3447
 2456023.97033      0.1328      2455358.75072      0.4734
 2456023.97152      0.1303      2455358.75179      0.6558
 2456023.97271      0.1269      2455358.75287      0.8902
 2456023.97390      0.1271      2455358.75395      1.1691
 2456023.97509      0.1228      2455358.75503      1.4992
 2456023.97629      0.1254      2455359.65669     -0.0010
 2456023.97748      0.1238      2455359.65777      0.0062
 2456023.97867      0.1206      2455359.65884      0.0088
 2456023.98020      0.1219      2455359.65992      0.0151
 2456023.98128      0.1170      2455359.66099      0.0134
 2456023.98235      0.1168      2455359.66207      0.0141
 2456023.98343      0.1182      2455359.66315      0.0180
 2456023.98450      0.1153      2455359.66422      0.0247
 2456023.98832      0.1073      2455359.66530      0.0301
 2456023.98940      0.1037      2455359.66639      0.0337
 2456023.99047      0.1028      2455359.66746      0.0449
 2456023.99154      0.1013      2455359.66854      0.0421
 2456023.99262      0.0981      2455359.66962      0.0550
 2456023.99371      0.1007      2455359.67069      0.0542
 2456023.99478      0.0955      2455359.67177      0.0589
 2456023.99586      0.0917      2455359.67285      0.0648
 2456023.99694      0.0876      2455359.67392      0.0631
 2456023.99801      0.0868      2455359.67500      0.0724
 2456023.99909      0.0878      2455359.67607      0.0780
 2456024.00386      0.0692      2455359.67715      0.0775
 2456024.00493      0.0695      2455359.67823      0.0830
 2456024.00601      0.0671      2455359.67930      0.0888
 2456024.00709      0.0588      2455359.68038      0.0963
 2456024.00816      0.0547      2455359.68146      0.1061
 2456024.01019      0.0515      2455359.68254      0.1045
 2456024.01126      0.0450      2455359.68362      0.1134
 2456024.01234      0.0366      2455359.68470      0.1095
 2456024.01342      0.0436      2455359.68577      0.1241
 2456024.01449      0.0332      2455359.68685      0.1201
 2456024.01557      0.0326      2455359.68793      0.1236
 2456024.01665      0.0220      2455359.68900      0.1247
 2456041.97266      0.0333      2455359.69008      0.1364
 2456041.97374      0.0259      2455359.69116      0.1327
 2456041.97481      0.0259      2455359.69223      0.1392
 2456041.97640      0.0213      2455359.69332      0.1237
 2456041.97782      0.0172      2455359.69440      0.1302
 2456041.97925      0.0060      2455359.69547      0.1450
 2456041.98067      0.0056      2455359.69655      0.1404
 2456041.98209      0.0013      2455359.69762      0.1488
 2456041.98352      0.0011      2455359.69870      0.1426
 2456041.98494     -0.0021      2455359.69978      0.1588
 2456041.99048      0.0884      2455359.70085      0.1615
 2456041.99191      0.1150      2455359.70193      0.1601
 2456041.99333      0.1226      2455359.82686      0.0252
 2456041.99475      0.1126      2455359.82793      0.0370
 2456041.99618      0.0893      2455359.82895      0.0355
 2456041.99760      0.0600      2455359.82991      0.0463
 2456041.99903      0.0276      2455359.83087      0.0466
 2456042.00045      0.0079      2455359.83183      0.0528
 2456042.00187      0.0034      2455359.83279      0.0527
 2456042.90229      0.1299      2455359.83375      0.0561
 2456042.90371      0.1256      2455359.83473      0.0689
 2456042.90514      0.1298      2455359.83569      0.0732
 2456042.90756      0.1206      2455359.83665      0.0801
 2456042.90875      0.1166      2455359.83761      0.0722
 2456042.90994      0.1182      2455359.83857      0.0777
 2456042.91113      0.1174      2455359.83953      0.0859
 2456042.91233      0.1156      2455359.84049      0.0953
 2456042.91352      0.1089      2455359.84145      0.0967
 2456042.91471      0.1087      2455359.84241      0.0873
 2456042.91590      0.1107      2455359.84337      0.0987
 2456042.91709      0.1071      2455359.84434      0.1081
 2456042.91829      0.1026      2455359.84529      0.1104
 2456042.91948      0.1001      2455359.84626      0.1100
 2456042.92067      0.0918      2455359.84723      0.1151
 2456042.92186      0.0906      2455359.84819      0.1128
 2456042.92305      0.0900      2455359.84915      0.1210
 2456042.92425      0.0882      2455359.85011      0.1270
 2456042.92544      0.0868      2455359.85107      0.1324
 2456042.92663      0.0851      2455359.85203      0.1279
 2456042.92782      0.0801      2455359.85299      0.1308
 2456042.92902      0.0811      2455359.85395      0.1337
 2456042.93021      0.0723      2455359.85491      0.1483
 2456042.93140      0.0684      2455359.85587      0.1489
 2456042.93259      0.0648      2455359.85683      0.1553
 2456042.93378      0.0670      2455359.85779      0.1477
 2456042.93498      0.0525      2455359.85875      0.1537
 2456042.93617      0.0560      2455359.85971      0.1579
 2456042.93736      0.0541      2455359.86067      0.1636
 2456042.93856      0.0524      2455359.86163      0.1660
 2456042.93976      0.0420      2455359.86259      0.1627
 2456042.94095      0.0418      2455359.86356      0.1723
 2456042.94214      0.0335      2455359.86452      0.1736
 2456042.94333      0.0336      2455359.86548      0.1799
 2456042.94452      0.0197      2455359.86650      0.1780
 2456042.94572      0.0201      2455359.86758      0.1766
 2456042.94777      0.0101      2455359.86866      0.1728
 2456042.94965      0.0087      2455359.86974      0.1828
 2456042.95154      0.0124      2455359.87081      0.1796
 2456042.95440      0.0026      2455359.87189      0.1793
 2456042.95686      0.0079      2455359.87296      0.1724
 2456042.95933      0.0524      2455359.87404      0.1741
 2456042.96179      0.1008      2455359.87512      0.1825
 2456042.96426      0.1274      2455359.87619      0.1722
 2456042.96672      0.0937      2455359.87743      0.1770
 2456042.97165      0.0041      2455359.87851      0.1686
 2456044.70492      0.0877      2455359.87972      0.1844
 2456044.70611      0.0829      2455359.88080      0.2279
 2456044.70730      0.0747      2455359.88189      0.3033
 2456044.70849      0.0739      2455359.88296      0.4210
 2456044.70969      0.0723      2455359.88404      0.5726
 2456044.71088      0.0610      2455359.88512      0.7729
 2456044.71207      0.0553      2455359.88619      1.0255
 2456044.71326      0.0531      2455359.88727      1.2934
 2456044.71446      0.0556      2455359.88835      1.3836
 2456044.71565      0.0489      2455359.88942      1.2342
 2456044.71684      0.0434      2455359.89050      0.9494
 2456044.71803      0.0408      2455359.89159      0.7172
 2456044.71924      0.0364      2455359.89265      0.5261
 2456044.72043      0.0348      2455359.89374      0.3740
 2456044.72162      0.0357      2455359.89482      0.2589
 2456044.72281      0.0343      2455359.89589      0.1986
 2456044.72400      0.0280      2455359.89697      0.1744
 2456044.72520      0.0184      2455359.89804      0.1726
 2456044.72639      0.0172      2455359.89912      0.1825
 2456044.72758      0.0190      2455359.91131      0.1724
 2456044.72877      0.0143      2455359.91238      0.1737
 2456044.72996      0.0079      2455359.91346      0.1690
 2456044.73116      0.0045      2455359.91454      0.1668
 2456044.73235     -0.0083      2455359.91561      0.1653
 2456044.73354      0.0037      2455359.91669      0.1639
 2456044.73473     -0.0045      2455359.91777      0.1625
 2456044.73593      0.0000      2455359.91885      0.1387
 2456044.73712      0.0137      2455359.92634      0.1395
 2456044.73831      0.0351      2455359.92753      0.1255
 2456044.73950      0.0602      2455359.92873      0.1319
 2456044.74069      0.0812      2455359.92993      0.1149
 2456044.74189      0.1062      2455359.93112      0.1092
 2456044.74308      0.1265      2455359.93231      0.1128
 2456044.74427      0.1180      2455359.93351      0.0976
 2456044.74546      0.0974      2455359.93470      0.0980
 2456044.74665      0.0750      2455359.93589      0.1059
 2456044.74785      0.0496      2455359.93708      0.1001
 2456044.74904      0.0278      2455359.93827      0.0823
 2456044.75023      0.0061      2455359.93948      0.0879
 2456044.75142     -0.0051      2455359.94067      0.0779
 2456044.75609      0.0088      2455359.94186      0.0748
 2456044.75728      0.0069      2455359.94305      0.0608
 2456044.75847      0.0149      2455359.94425      0.0478
 2456044.75966      0.0181      2455359.94544      0.0374
 2456044.76086      0.0179      2455359.94664      0.0257
 2456044.76205      0.0285      2455359.94783      0.0377
 2456044.76324      0.0330      2455359.94903      0.0252
 2456044.76443      0.0297      2455359.95022      0.0339
 2456044.76562      0.0338      2455359.95141      0.0189
 2456044.76682      0.0476      2455359.95260      0.0166
 2456044.76801      0.0444      2455359.95380      0.0222
 2456044.76920      0.0497      2455361.69014      0.1860
 2456044.77039      0.0544      2455361.69121      0.1878
 2456044.77158      0.0543      2455361.69229      0.1986
 2456044.77278      0.0582      2455361.69337      0.1995
 2456044.77397      0.0567      2455361.69444      0.1844
 2456044.77516      0.0649      2455361.69552      0.1683
 2456044.77635      0.0700      2455361.69654      0.1536
 2456044.77755      0.0714      2455361.69751      0.1603
 2456044.77874      0.0774      2455361.69847      0.1537
 2456044.77993      0.0783      2455361.69943      0.1530
 2456044.78112      0.0808      2455361.70039      0.1442
 2456044.78231      0.0854      2455361.70135      0.1411
 2456044.78351      0.0917      2455361.70231      0.1356
 2456044.78470      0.0888      2455361.70327      0.1528
 2456044.78589      0.0885      2455361.70423      0.1453
 2456044.78708      0.0965      2455361.70519      0.1464
 2456044.78827      0.0976      2455361.70615      0.1340
 2456044.78947      0.1024      2455361.70711      0.1464
 2456044.79066      0.1007      2455361.70808      0.1338
 2456044.79185      0.1056      2455361.70904      0.1343
 2456044.79305      0.1054      2455361.71000      0.1287
 2456044.79425      0.1070      2455361.71096      0.1335
 2456044.79543      0.1139      2455361.71192      0.1260
 2456044.79662      0.1172      2455361.71289      0.1183
 2456044.79781      0.1109      2455361.71385      0.1184
 2456044.79902      0.1131      2455361.71481      0.1044
 2456044.80020      0.1203      2455361.71577      0.0987
 2456044.80140      0.1186      2455361.71673      0.0771
 2456044.80259      0.1213      2455361.71769      0.0801
 2456044.80377      0.1204      2455361.71865      0.0746
 2456044.80496      0.1196      2455361.71961      0.0756
 2456044.80616      0.1215      2455361.72058      0.0657
 2456044.80736      0.1260      2455361.72154      0.0547
 2456044.80855      0.1242      2455361.72250      0.0572
 2456044.80974      0.1208      2455361.72346      0.0566
 2456044.81094      0.1222      2455361.72443      0.0582
 2456044.81213      0.1203      2455361.72539      0.0462
 2456044.81332      0.1241      2455361.72635      0.0341
 2456044.81451      0.1250      2455361.72731      0.0437
 2456044.81571      0.1324      2455361.72827      0.0332
 2456044.81690      0.1574      2455361.72923      0.0237
 2456044.81809      0.2517      2455361.73019      0.0291
 2456044.81928      0.4067      2455361.73115      0.0229
 2456044.82047      0.6099      2455361.73211      0.0230
 2456044.82167      0.8794      2455361.73307      0.0199
 2456044.82286      1.2147      2455361.73404      0.0151
 2456044.82405      1.4672      2455361.73500      0.0163
 2456044.82524      1.3542      2455361.73596      0.0079
 2456044.82643      1.0241      2455361.73692      0.0101
 2456044.82763      0.7240      2455361.73789      0.0065
 2456044.82882      0.4918      2455361.73885      0.0040
 2456044.83001      0.3199      2455361.73981      0.0036
 2456044.83120      0.2024      2455361.74077      0.0006
 2456044.83240      0.1384      2455361.74173      0.0114
 2456044.83359      0.1373      2455361.74269      0.0276
 2456044.83478      0.1360      2455361.74365      0.0586
 2456044.83597      0.1315      2455361.74461      0.0905
 2456044.83716      0.1326      2455361.74557      0.1168
 2456044.83836      0.1302      2455361.74653      0.1406
 2456044.83955      0.1339      2455361.74750      0.1635
 2456044.84074      0.1279      2455361.74846      0.1781
 2456044.84193      0.1295      2455361.74942      0.1707
 2456044.84312      0.1278      2455361.75039      0.1517
 2456044.84432      0.1272      2455361.75135      0.1165
 2456044.84551      0.1295      2455361.75230      0.0880
 2456044.84670      0.1301      2455361.75327      0.0675
 2456044.84789      0.1266      2455361.75423      0.0343
 2456044.84908      0.1230      2455361.75519      0.0076
 2456044.85028      0.1245      2455361.75848      0.0022
 2456044.85147      0.1179      2455361.75945      0.0000
 2456044.85266      0.1213      2455361.76041      0.0003
 2456044.85385      0.1137      2455361.76137      0.0036
 2456044.85505      0.1114      2455361.76233      0.0078
 2456044.85624      0.1094      2455361.76329      0.0092
 2456044.85743      0.1100      2455361.76425      0.0109
 2456044.85862      0.1048      2455361.76521      0.0208
 2456044.85981      0.1024      2455361.76618      0.0258
 2456044.86101      0.0970      2455361.76714      0.0377
 2456044.86220      0.0951      2455361.76810      0.0414
 2456044.86339      0.0944      2455361.76906      0.0456
 2456044.86458      0.0871      2455361.77002      0.0398
 2456044.86577      0.0799      2455361.77098      0.0483
 2456044.86698      0.0781      2455361.77194      0.0548
 2456044.86816      0.0760      2455361.77291      0.0569
 2456044.86935      0.0756      2455361.77387      0.0668
 2456044.87054      0.0667      2455361.77483      0.0608
 2456044.87191      0.0702      2455361.77579      0.0612
 2456044.87310      0.0675      2455361.77675      0.0737
 2456044.87429      0.0621      2455361.77771      0.0663
 2456044.87550      0.0621      2455361.77867      0.0737
 2456044.87669      0.0570      2455361.77964      0.0869
 2456044.87788      0.0522      2455361.78060      0.0867
 2456044.87907      0.0463      2455361.78156      0.0835
 2456044.88027      0.0445      2455361.78252      0.0985
 2456044.88146      0.0387      2455361.78348      0.0914
 2456044.88265      0.0329      2455361.78444      0.0980
 2456044.88384      0.0316      2455361.78540      0.1020
 2456044.88503      0.0245      2455361.78636      0.1111
 2456044.88623      0.0257      2455361.78732      0.1167
 2456044.88742      0.0193      2455361.78829      0.1204
 2456044.88861      0.0118      2455361.78925      0.1098
 2456044.88980      0.0100      2455361.79021      0.1334
 2456046.69121      0.0130      2455361.79117      0.1264
 2456046.69252      0.0015      2455361.79213      0.1465
 2456046.69397      0.0059      2455361.79310      0.1427
 2456046.69481      0.0050      2455361.79406      0.1522
 2456046.69566      0.0068      2455361.79502      0.1524
 2456046.69650      0.0068      2455361.79598      0.1386
 2456046.69735      0.0124      2455361.79694      0.1502
 2456046.69819      0.0131      2455361.79790      0.1549
 2456046.69904      0.0112      2455361.79886      0.1502
 2456046.69988      0.0190      2455361.79983      0.1573
 2456046.70073      0.0203      2455361.80079      0.1547
 2456046.70157      0.0208      2455361.80175      0.1660
 2456046.70242      0.0202      2455361.80271      0.1607
 2456046.70326      0.0214      2455361.80367      0.1502
 2456046.70410      0.0282      2455361.80463      0.1679
 2456046.70495      0.0231      2455361.80559      0.1560
 2456046.70579      0.0268      2455361.80656      0.1657
 2456046.70664      0.0309      2455361.80752      0.1741
 2456046.70748      0.0357      2455361.80848      0.1825
 2456046.70833      0.0430      2455361.80944      0.1901
 2456046.70917      0.0392      2455361.81040      0.1843
 2456046.71002      0.0460      2455361.81137      0.1891
 2456046.71086      0.0457      2455361.81233      0.1769
 2456046.71171      0.0546      2455361.81329      0.1953
 2456046.71255      0.0551      2455361.81425      0.1861
 2456046.71340      0.0572      2455361.81521      0.1860
 2456046.71424      0.0619      2455361.81617      0.2031
 2456046.71509      0.0652      2455361.81713      0.1880
 2456046.71593      0.0607      2455361.81809      0.1904
 2456046.71678      0.0672      2455361.81905      0.1925
 2456046.71762      0.0666      2455361.82098      0.1889
 2456046.71847      0.0765      2455361.82194      0.2158
 2456046.71931      0.0776      2455361.82290      0.2791
 2456046.72016      0.0779      2455361.82386      0.3840
 2456046.72100      0.0803      2455361.82483      0.5101
 2456046.72185      0.0805      2455361.82579      0.6862
 2456046.72269      0.0811      2455361.82675      0.9120
 2456046.72354      0.0876      2455361.82771      1.1695
 2456046.72438      0.0840      2455361.82867      1.4142
 2456046.72523      0.0929      2455361.82963      1.4801
 2456046.72607      0.0912      2455361.83059      1.3270
 2456046.72692      0.0928      2455361.83155      1.0642
 2456046.72776      0.0981      2455361.83251      0.8293
 2456046.72861      0.0987      2455361.83348      0.6382
 2456046.72945      0.0993      2455361.83444      0.4705
 2456046.73031      0.1035      2455361.83540      0.3531
 2456046.73115      0.1012      2455361.83636      0.2544
 2456046.73200      0.1062      2455361.83732      0.2012
 2456046.73284      0.1146      2455361.83828      0.1830
 2456046.73369      0.1160      2455361.83924      0.1871
 2456046.73453      0.1156      2455361.84020      0.1951
 2456046.73538      0.1182      2455361.84116      0.1950
 2456046.73622      0.1198      2455361.84212      0.1910
 2456046.73707      0.1177      2455361.84309      0.1886
 2456046.73791      0.1193      2455361.84405      0.1970
 2456046.73876      0.1215      2455361.84501      0.1813
 2456046.73960      0.1219      2455361.84597      0.1677
 2456046.74045      0.1236      2455361.84694      0.1818
 2456046.74130      0.1213      2455361.84790      0.1687
 2456046.74215      0.1246      2455361.84886      0.1758
 2456046.74299      0.1241      2455361.84982      0.1790
 2456046.74384      0.1263      2455361.85078      0.1828
 2456046.74468      0.1262      2455361.85174      0.1718
 2456046.74553      0.1297      2455361.85270      0.1684
 2456046.74637      0.1281      2455361.85367      0.1640
 2456046.74722      0.1259      2455361.85463      0.1558
 2456046.74807      0.1282      2455361.85559      0.1597
 2456046.74892      0.1305      2455361.85655      0.1587
 2456046.74976      0.1303      2455361.85751      0.1440
 2456046.75061      0.1289      2455361.85847      0.1557
 2456046.75145      0.1313      2455361.85944      0.1461
 2456046.75230      0.1270      2455361.86040      0.1456
 2456046.75314      0.1263      2455361.86136      0.1446
 2456046.75399      0.1259      2455361.86233      0.1437
 2456046.75483      0.1312      2455361.86329      0.1390
 2456046.75568      0.1313      2455361.86425      0.1323
 2456046.75654      0.1250      2455361.86521      0.1317
 2456046.75765      0.1435      2455361.86617      0.1365
 2456046.75849      0.1917      2455361.86713      0.1254
 2456046.75934      0.2625      2455361.86809      0.1198
 2456046.76018      0.3629      2455361.86905      0.1125
 2456046.76103      0.4877      2455361.87002      0.1076
 2456046.76187      0.6541      2455361.87099      0.1051
 2456046.76272      0.8403      2455361.87195      0.0994
 2456046.76356      1.0634      2455361.87291      0.0965
 2456046.76441      1.3049      2455361.87387      0.0911
 2456046.76525      1.4729      2455361.87483      0.0918
 2456046.76610      1.4379      2455361.87579      0.0927
 2456046.76694      1.2383      2455361.87675      0.0803
 2456046.76779      0.9925      2455361.87771      0.0725
 2456046.76863      0.7810      2455361.87868      0.0721
 2456046.76948      0.6003      2455361.87964      0.0726
 2456046.77032      0.4460      2455361.88060      0.0606
 2456046.77116      0.3296      2455361.88156      0.0665
 2456046.77201      0.2337      2455361.88252      0.0552
 2456046.77285      0.1659      2455361.88357      0.0627
 2456046.77370      0.1291      2455361.88453      0.0624
 2456046.77454      0.1313      2455361.88549      0.0598
 2456046.77539      0.1297      2455361.88645      0.0578
 2456046.77623      0.1294      2455361.88741      0.0303
 2456046.77708      0.1288      2455361.88837      0.0366
 2456046.77792      0.1295      2455361.88934      0.0377
 2456046.77877      0.1293      2455361.89030      0.0324
 2456046.77961      0.1322      2455361.89126      0.0283
 2456046.78046      0.1291      2455361.89222      0.0175
 2456046.78130      0.1282      2455361.89318      0.0136
 2456046.78215      0.1304      2455361.89414      0.0148
 2456046.78299      0.1311      2455361.89510      0.0061
 2456046.78384      0.1289      2455361.89607      0.0122
 2456046.78468      0.1261      2455361.89704     -0.0050
 2456046.78553      0.1220      2455361.89800     -0.0050
 2456046.78637      0.1285      2455361.89896      0.0018
 2456046.78722      0.1232      2455361.89992      0.0003
 2456046.78806      0.1252      2455361.90088     -0.0090
 2456046.78891      0.1167      2455361.90184     -0.0070
 2456046.78975      0.1214      2455361.90280     -0.0050
 2456046.79060      0.1186      2455361.90376      0.0050
 2456046.79144      0.1210      2455361.90472      0.0232
 2456046.79230      0.1189      2455361.90569      0.0613
 2456046.79314      0.1229      2455361.90666      0.0847
 2456046.79399      0.1157      2455361.90762      0.1192
 2456046.79483      0.1143      2455361.90858      0.1306
 2456046.79568      0.1098      2455361.91002      0.1891
 2456046.79652      0.1126      2455361.91098      0.1770
 2456046.79737      0.1069      2455361.91194      0.1605
 2456046.79821      0.1051      2455361.91291      0.1257
 2456046.79906      0.1097      2455361.91387      0.0876
 2456046.79990      0.0988      2455361.91483      0.0585
 2456046.80075      0.0998      2455361.91579      0.0343
 2456046.80159      0.0986      2455361.91675      0.0101
 2456046.80244      0.0948      2455361.91772      0.0000
 2456046.80328      0.0988      2455361.91868     -0.0030
 2456046.80413      0.0889      2455361.91964     -0.0010
 2456046.80497      0.0884      2455361.92060     -0.0040
 2456046.80582      0.0910      2455361.92156     -0.0050
 2456046.80666      0.0868      2455361.92252     -0.0060
 2456046.80751      0.0866      2455361.92348      0.0035
 2456046.80835      0.0828      2455361.92444      0.0151
 2456046.80920      0.0817      2455361.92542      0.0073
 2456046.81004      0.0801      2455361.92638      0.0231
 2456046.81090      0.0747      2455362.90734      0.0391
 2456046.81174      0.0723      2455362.90830      0.0512
 2456046.81258      0.0712      2455362.90926      0.0472
 2456046.81342      0.0677      2455362.91022      0.0588
 2456046.81428      0.0667      2455362.91119      0.0679
 2456046.81512      0.0609      2455362.91216      0.0714
 2456046.81597      0.0579      2455362.91312      0.0832
 2456046.81681      0.0579      2455362.91408      0.0747
 2456046.81766      0.0533      2455362.91498      0.0885
 2456046.81850      0.0534      2455362.91583      0.0796
 2456046.81935      0.0480      2455362.91667      0.0850
 2456046.82019      0.0453      2455362.91752      0.0845
 2456046.82104      0.0473      2455362.91836      0.0900
 2456046.82188      0.0456      2455362.91921      0.0950
 2456046.82273      0.0449      2455362.92005      0.0947
 2456046.82357      0.0399      2455362.92090      0.1031
 2456046.82442      0.0339      2455362.92174      0.1167
 2456046.82526      0.0314      2455362.92259      0.1181
 2456046.82611      0.0253      2455362.92343      0.1240
 2456046.82695      0.0249      2455362.92427      0.1166
 2456046.82780      0.0264      2455362.92512      0.1199
 2456046.82864      0.0233      2455362.92596      0.1198
 2456046.82949      0.0177      2455362.92681      0.1286
 2456046.83033      0.0201      2455362.92765      0.1334
 2456046.83118      0.0187      2455362.92849      0.1482
 2456046.83202      0.0158      2455362.92934      0.1432
 2456046.83287      0.0120      2455362.93018      0.1395
 2456046.83371      0.0113      2455362.93103      0.1533
 2456046.83456      0.0079      2455362.93187      0.1462
 2456046.83540      0.0043      2455362.93271      0.1543
 2456046.83625      0.0040      2455362.93357      0.1580
 2456046.83709     -0.0006      2455362.93440      0.1707
 2456046.83794     -0.0016      2455362.93526      0.1685
 2456046.83879     -0.0001      2455362.93609      0.1648
 2456046.83964      0.0054      2455362.93695      0.1781
 2456046.84048      0.0183      2455362.93778      0.1727
 2456046.84133      0.0343      2455362.93863      0.1773
 2456046.84787      0.1124      2455362.93947      0.1746
 2456046.84871      0.0934      2455362.94032      0.1707
 2456046.85119      0.0401      2455362.94116      0.1664
 2456046.85203      0.0234      2455362.94201      0.1725
 2456046.85289      0.0108      2455362.94285      0.1800
 2456046.85373     -0.0011      2455362.94370      0.1719
 2456046.85457     -0.0046      2455362.94455      0.1730
 2456046.85542     -0.0013      2455362.94540      0.1789
 2456046.85627     -0.0031      2455362.94623      0.1786
 2456046.85711     -0.0004      2455362.94709      0.1768
 2456046.85796      0.0007      2455362.94793      0.1814
 2456046.85880      0.0038      2455362.94878      0.1886
 2456046.85965      0.0042      2455362.94962      0.1771
 2456046.86049      0.0062      2455363.65135      0.1079
 2456046.86134      0.0089      2455363.65220      0.0998
 2456046.86218      0.0126      2455363.65304      0.0990
 2456046.86303      0.0146      2455363.65389      0.0902
 2456046.86387      0.0161      2455363.65467      0.0832
 2456046.86472      0.0207      2455363.65540      0.0883
 2456046.86556      0.0184      2455363.65616      0.0773
 2456046.86641      0.0221      2455363.65696      0.0708
 2456046.86725      0.0267      2455363.65773      0.0777
 2456046.86810      0.0296      2455363.65852      0.0630
 2456046.86894      0.0319      2455363.66174      0.0514
 2456046.86979      0.0348      2455363.66252      0.0511
 2456046.87063      0.0382      2455363.66331      0.0504
 2456046.87148      0.0392      2455363.66410      0.0443
 2456046.87232      0.0430      2455363.66489      0.0366
 2456046.87317      0.0444      2455363.66567      0.0405
 2456046.87401      0.0476      2455363.66646      0.0379
 2456046.87486      0.0462      2455363.66725      0.0336
 2456046.87570      0.0520      2455363.66803      0.0275
 2456046.87655      0.0518      2455363.66882      0.0290
 2456046.87739      0.0560      2455363.66961      0.0264
 2456046.87824      0.0592      2455363.67040      0.0253
 2456046.87908      0.0641      2455363.67118      0.0131
 2456046.87993      0.0623      2455363.67197      0.0158
 2456046.88077      0.0662      2455363.67276      0.0128
 2456046.88162      0.0715      2455363.67354      0.0052
 2456046.88246      0.0751      2455363.67433      0.0000
 2456046.88331      0.0761      2455363.67512      0.0065
 2456046.88415      0.0865      2455363.67590      0.0000
 2456046.88500      0.0862      2455363.67669     -0.0050
 2456046.88584      0.0895      2455363.67748     -0.0070
 2456046.88669      0.0928      2455363.67827     -0.0060
 2456046.88753      0.0969      2455363.67905     -0.0020
 2456046.88838      0.0967      2455363.67984     -0.0060
 2456046.88922      0.0962      2455363.68063     -0.0110
 2456046.89007      0.0991      2455363.68141     -0.0120
 2456046.89091      0.1014      2455363.68220     -0.0190
 2456046.89175      0.1016      2455363.68299     -0.0030
 2456046.89260      0.1035      2455363.68377      0.0111
 2456046.89344      0.1082      2455363.68456      0.0334
 2456046.89429      0.1076      2455363.68535      0.0470
 2456046.89513      0.1048      2455363.68874      0.1354
 2456046.89598      0.1103      2455363.68953      0.1547
 2456046.89682      0.1150      2455363.69031      0.1566
 2456046.89767      0.1127      2455363.69110      0.1410
 2456046.89853      0.1158      2455363.69189      0.1311
 2456046.89936      0.1222      2455363.69267      0.1000
 2456046.90022      0.1177      2455363.69346      0.0700
 2456046.90106      0.1212      2455363.69425      0.0579
 2456046.90191      0.1173      2455363.69504      0.0336
 2456046.90275      0.1242      2455363.69582      0.0157
 2456046.90360      0.1251      2455363.69773      0.0020
 2456046.90444      0.1242      2455363.69852      0.0000
 2456046.90528      0.1265      2455363.69931     -0.0040
 2456046.90613      0.1234      2455363.70009      0.0072
 2456046.90697      0.1257      2455363.70088      0.0161
 2456046.90782      0.1292      2455363.70167      0.0098
 2456046.90866      0.1300      2455363.70245      0.0179
 2456046.90951      0.1302      2455363.70324      0.0099
 2456046.91035      0.1356      2455363.70403      0.0128
 2456046.91120      0.1310      2455363.70481      0.0228
 2456046.91206      0.1337      2455363.70560      0.0186
 2456046.91290      0.1334      2455363.70639      0.0225
 2456046.91375      0.1353      2455363.70718      0.0287
 2456046.91459      0.1335      2455363.70796      0.0270
 2456046.91544      0.1368      2455363.70875      0.0284
 2456046.91628      0.1352      2455363.70954      0.0294
 2456046.91713      0.1370      2455363.71032      0.0369
 2456046.91797      0.1409      2455363.71111      0.0426
 2456046.91881      0.1411      2455363.71190      0.0398
 2456046.91965      0.1545      2455363.71268      0.0447
 2456046.92049      0.2098      2455363.71347      0.0471
 2456046.92134      0.2903      2455363.71426      0.0510
 2456046.92218      0.4031      2455363.71505      0.0480
 2456046.92303      0.5360      2455363.71583      0.0717
 2456046.92540      1.0830      2455363.71662      0.0595
 2456046.92625      1.3169      2455363.71741      0.0656
 2456046.92709      1.4813      2455363.71819      0.0677
 2456046.92794      1.4232      2455363.71898      0.0757
 2456046.92878      1.2107      2455363.71977      0.0769
 2456046.92963      0.9755      2455363.72055      0.0745
 2456046.93047      0.7651      2455363.72134      0.0836
 2456046.93131      0.5836      2455363.72213      0.0953
 2456046.93216      0.4339      2455363.72292      0.0889
 2456046.93300      0.3210      2455363.72370      0.0916
 2456046.93385      0.2294      2455363.72450      0.0957
 2456046.93469      0.1632      2455363.72529      0.1016
 2456046.93554      0.1319      2455363.72608      0.1047
 2456046.93638      0.1317      2455363.72685      0.1083
 2456046.93723      0.1316      2455363.72765      0.1090
 2456046.93807      0.1314      2455363.72844      0.1094
 2456046.93892      0.1284      2455363.72921      0.1181
 2456046.94079      0.1295      2455363.73001      0.1267
 2456046.94163      0.1283      2455363.73080      0.1218
 2456046.94247      0.1323      2455363.73158      0.0932
 2456046.94332      0.1303      2455363.73237      0.1290
 2456046.94417      0.1267      2455363.73316      0.1320
 2456046.94501      0.1248      2455363.73395      0.1327
 2456046.94586      0.1221      2455363.73473      0.1406
 2456046.94670      0.1267      2455363.73552      0.1331
 2456046.94754      0.1220      2455363.73631      0.1469
 2456046.94839      0.1228      2455363.73709      0.1459
 2456046.94923      0.1213      2455363.73788      0.1450
 2456046.95008      0.1214      2455363.73867      0.1472
 2456046.95092      0.1179      2455363.73945      0.1563
 2456046.95177      0.1176      2455363.74023      0.1588
 2456046.95261      0.1163      2455363.74103      0.1635
 2456046.95346      0.1219      2455363.74182      0.1640
 2456046.95673      0.1134      2455363.74260      0.1625
 2456046.95758      0.1136      2455363.74339      0.1716
 2456046.95842      0.1139      2455363.74418      0.1673
 2456046.95927      0.1104      2455363.74496      0.1642
 2456046.96011      0.1105      2455363.74575      0.1584
 2456046.96096      0.1085      2455363.74654      0.1698
 2456046.96180      0.1021      2455363.74732      0.1711
 2456046.96265      0.1025      2455363.74811      0.1668
 2456046.96349      0.1055      2455363.74890      0.1726
 2456046.96434      0.0996      2455363.74969      0.1729
 2456046.96518      0.1006      2455363.75047      0.1725
 2456046.96603      0.0996      2455363.75126      0.1800
 2456046.96687      0.0948      2455363.75205      0.1831
 2456046.96772      0.0946      2455363.75283      0.1813
 2456046.96856      0.0911      2455363.75362      0.1844
 2456046.96941      0.0937      2455363.75441      0.1855
 2456046.97025      0.0890      2455363.75519      0.1846
 2456046.97109      0.0865      2455363.75598      0.1907
 2456046.97194      0.0822      2455363.75677      0.1873
 2456046.97482      0.0660      2455363.75756      0.1803
 2456046.97567      0.0668      2455363.75834      0.1869
 2456046.97651      0.0656      2455363.75913      0.1861
 2456046.97736      0.0603      2455363.75992      0.1835
 2456046.97820      0.0619      2455363.76070      0.1938
 2456046.97905      0.0594      2455363.76149      0.1892
 2456046.97989      0.0597      2455363.76228      0.1793
 2456046.98074      0.0544      2455363.76306      0.1979
 2456046.98158      0.0515      2455363.76385      0.2514
 2456046.98243      0.0495      2455363.76464      0.3325
 2456046.98327      0.0433      2455363.76543      0.4217
 2456046.98412      0.0392      2455363.76621      0.5342
 2456046.98496      0.0395      2455363.76700      0.6920
 2456046.98581      0.0320      2455363.76779      0.8729
 2456046.98665      0.0332      2455363.76857      1.0663
 2456046.98750      0.0313      2455363.76935      1.2821
 2456046.98834      0.0270      2455363.77014      1.4372
 2456046.98919      0.0281      2455363.77092      1.4807
 2456046.99003      0.0292      2455363.77171      1.3453
 2456052.73173      0.1334      2455363.77250      1.1294
 2456052.73258      0.1332      2455363.77328      0.9221
 2456052.73342      0.1294      2455363.77407      0.7465
 2456052.73427      0.1327      2455363.77486      0.6041
 2456052.73511      0.1336      2455363.77565      0.4798
 2456052.73596      0.1385      2455363.77643      0.3793
 2456052.73680      0.1324      2455363.77722      0.2900
 2456052.73765      0.1377      2455363.77801      0.2350
 2456052.73849      0.1420      2455363.77879      0.1981
 2456052.73934      0.1415      2455363.77958      0.1896
 2456052.74018      0.1383      2455363.78037      0.1865
 2456052.74104      0.1401      2455363.78115      0.1908
 2456052.74188      0.1340      2455363.78194      0.1857
 2456052.74273      0.1378      2455363.78273      0.1917
 2456052.74357      0.1656      2455363.78352      0.1743
 2456052.74442      0.2357      2455363.78430      0.1848
 2456052.74526      0.3252      2455363.78509      0.1773
 2456052.74611      0.4299      2455363.78588      0.1838
 2456052.74695      0.5721      2455363.78666      0.1811
 2456052.74780      0.7335      2455363.78745      0.1760
 2456052.74864      0.9518      2455363.78824      0.1825
 2456052.74949      1.1784      2455363.78902      0.1776
 2456052.75033      1.4206      2455363.78981      0.1858
 2456052.75118      1.4908      2455363.79060      0.1944
 2456052.75202      1.3422      2455363.79139      0.1885
 2456052.75287      1.1067      2455363.79217      0.1860
 2456052.75371      0.8709      2455363.79296      0.1826
 2456052.75456      0.6906      2455363.79375      0.1861
 2456052.75540      0.5260      2455363.79453      0.1863
 2456052.75625      0.3845      2455363.79532      0.1841
 2456052.75709      0.2752      2455363.79611      0.1807
 2456052.75794      0.2033      2455363.79689      0.1726
 2456052.75878      0.1481      2455363.79768      0.1768
 2456052.75964      0.1328      2455363.79847      0.1835
 2456052.76048      0.1298      2455363.79926      0.1697
 2456052.76133      0.1390      2455363.80004      0.1691
 2456052.76217      0.1373      2455363.80083      0.1552
 2456052.76302      0.1284      2455363.80162      0.1588
 2456052.76386      0.1272      2455363.80240      0.1507
 2456052.76471      0.1323      2455363.80319      0.1463
 2456052.76555      0.1304      2455363.80398      0.1454
 2456052.76640      0.1314      2455363.80476      0.1353
 2456052.76724      0.1249      2455363.80555      0.1356
 2456052.76809      0.1280      2455363.80634      0.1271
 2456052.76893      0.1284      2455363.80713      0.1295
 2456052.76978      0.1249      2455363.80791      0.1273
 2456052.77062      0.1232      2455363.80870      0.1333
 2456052.77147      0.1260      2455363.80949      0.1390
 2456052.77231      0.1259      2455363.81027      0.1244
 2456052.77316      0.1223      2455363.81106      0.1318
 2456052.77400      0.1212      2455363.81185      0.1186
 2456052.77485      0.1246      2455363.81263      0.1183
 2456052.77569      0.1183      2455363.81342      0.1293
 2456052.77654      0.1243      2455363.81421      0.1234
 2456052.77738      0.1183      2455363.81500      0.1260
 2456052.77824      0.1174      2455363.81578      0.1237
 2456052.77908      0.1201      2455363.81657      0.1076
 2456052.77993      0.1113      2455363.81736      0.1035
 2456052.78077      0.1049      2455363.81814      0.0981
 2456052.78162      0.1109      2455363.81893      0.0898
 2456052.78246      0.1143      2455363.81972      0.0836
 2456052.78331      0.1019      2455363.82050      0.0745
 2456052.78415      0.1077      2455363.82129      0.0669
 2456052.78500      0.1067      2455363.82208      0.0912
 2456052.78584      0.1047      2455363.82287      0.0782
 2456052.78669      0.0986      2455363.82365      0.0860
 2456052.78753      0.0945      2455363.82444      0.0753
 2456052.78838      0.0914      2455363.82523      0.0716
 2456052.78922      0.0907      2455363.82601      0.0725
 2456052.79007      0.0908      2455363.82680      0.0700
 2456052.79091      0.0917      2455363.82759      0.0714
 2456052.79176      0.0840      2455363.82986      0.0411
 2456052.79260      0.0790      2455363.83064      0.0415
 2456052.79345      0.0787      2455363.83187      0.0434
 2456052.79429      0.0819      2455363.83266      0.0362
 2456052.79514      0.0841      2455363.83344      0.0370
 2456052.79598      0.0769      2455363.83423      0.0396
 2456052.79683      0.0693      2455363.83502      0.0300
 2456052.79767      0.0755      2455363.83580      0.0327
 2456052.79852      0.0638      2455363.83660      0.0260
 2456052.79936      0.0665      2455363.83739      0.0264
 2456052.80021      0.0689      2455363.83817      0.0214
 2456052.80105      0.0670      2455363.83895      0.0163
 2456052.80190      0.0602      2455363.83975      0.0160
 2456052.80274      0.0543      2455363.84053      0.0185
 2456052.80358      0.0545      2455363.84131      0.0059
 2456052.80443      0.0554      2455363.84211      0.0054
 2456052.80527      0.0495      2455363.84290      0.0000
 2456052.80612      0.0529      2455363.84369      0.0015
 2456052.80696      0.0498      2455363.84447      0.0098
 2456052.80781      0.0410      2455363.84526      0.0185
 2456052.80865      0.0443      2455363.84605      0.0347
 2456052.80950      0.0446      2455363.84683      0.0550
 2456052.81034      0.0425      2455363.84762      0.0771
 2456052.81119      0.0370      2455363.84841      0.1027
 2456052.81203      0.0358      2455363.84920      0.1355
 2456052.81288      0.0313      2455363.84998      0.1549
 2456052.81372      0.0252      2455363.85077      0.1607
 2456052.81457      0.0258      2455363.85156      0.1765
 2456052.81541      0.0239      2455363.85234      0.1695
 2456052.82516      0.0146      2455363.85313      0.1505
 2456052.82600      0.0220      2455363.85392      0.1278
 2456052.82685      0.0365      2455363.85470      0.1111
 2456052.82769      0.0617      2455363.85549      0.0899
 2456052.82854      0.0836      2455363.85628      0.0589
 2456052.82938      0.0983      2455363.85707      0.0402
 2456052.83023      0.1128      2455363.85785      0.0192
 2456052.83107      0.1265      2455363.85864      0.0030
 2456052.83192      0.1301      2455363.85943     -0.0010
 2456052.83276      0.1267      2455363.86021      0.0026
 2456052.83361      0.1192      2455363.86100     -0.0070
 2456052.83445      0.0980      2455363.86179     -0.0010
 2456052.83530      0.0807      2455363.86257      0.0040
 2456052.83614      0.0607      2455363.86336      0.0112
 2456052.83699      0.0492      2455363.86415      0.0156
 2456052.83783      0.0336      2455363.86494      0.0137
 2456052.83868      0.0230      2455363.86572      0.0160
 2456052.83952      0.0089      2455363.86651      0.0265
 2456052.84037      0.0077      2455363.86730      0.0216
 2456052.84121      0.0054      2455363.86808      0.0268
 2456052.84206      0.0086      2455363.86887      0.0340
 2456052.84290      0.0100      2455363.86966      0.0308
 2456052.85066      0.0330      2455363.87044      0.0356
 2456052.85150      0.0336      2455363.87123      0.0353
 2456052.85235      0.0349      2455363.87202      0.0352
 2456052.85319      0.0424      2455363.87281      0.0457
 2456052.85404      0.0402      2455363.87359      0.0374
 2456052.85488      0.0411      2455363.87438      0.0442
 2456052.85573      0.0494      2455363.87517      0.0604
 2456052.85657      0.0445      2455363.87595      0.0604
 2456052.85743      0.0497      2455363.87674      0.0565
 2456052.85827      0.0573      2455363.87753      0.0717
 2456052.85912      0.0521      2455363.87831      0.0819
 2456052.85996      0.0548      2455363.87910      0.0767
 2456052.86081      0.0589      2455363.88019      0.0751
 2456052.86165      0.0607      2455363.88098      0.0763
 2456052.86250      0.0586      2455363.88176      0.0737
 2456052.86334      0.0623      2455363.88255      0.0823
 2456052.86419      0.0642      2455363.88334      0.0803
 2456052.86503      0.0746      2455363.88412      0.0853
 2456052.86588      0.0736      2455363.88491      0.0966
 2456052.86672      0.0708      2455363.88570      0.0933
 2456052.86757      0.0730      2455363.88649      0.0846
 2456052.86841      0.0771      2455363.88727      0.0992
 2456052.86926      0.0795      2455363.88806      0.0970
 2456052.87010      0.0791      2455363.88885      0.0989
 2456052.87095      0.0822      2455363.88963      0.0993
 2456052.87179      0.0905      2455363.89042      0.1069
 2456052.87264      0.0898      2455363.89121      0.1102
 2456052.87348      0.0953      2455363.89199      0.1239
 2456052.87432      0.0988      2455363.89277      0.1255
 2456052.87517      0.0991      2455363.89357      0.1299
 2456052.87601      0.0971      2455363.89436      0.1396
 2456052.87686      0.1054      2455363.89514      0.1389
 2456052.87770      0.1005      2455363.89593      0.1408
 2456052.87855      0.1041      2455363.89672      0.1427
 2456052.87939      0.1083      2455363.89750      0.1504
 2456052.88024      0.1083      2455363.89829      0.1465
 2456052.88108      0.1128      2455363.89908      0.1460
 2456052.88193      0.1167      2455363.89986      0.1622
 2456052.88277      0.1184      2455363.90065      0.1582
 2456052.88362      0.1173      2455363.90144      0.1658
 2456052.88448      0.1180      2455363.90223      0.1674
 2456052.88532      0.1192      2455363.90301      0.1577
 2456052.88617      0.1207      2455363.90380      0.1766
 2456052.88701      0.1200      2455363.90459      0.1589
 2456052.88785      0.1223      2455363.90537      0.1708
 2456052.88870      0.1245      2455363.90616      0.1642
 2456052.88954      0.1285      2455363.90695      0.1682
 2456052.89039      0.1268      2455363.90773      0.1759
 2456052.89123      0.1263      2455363.90852      0.1670
 2456052.89208      0.1231      2455363.90931      0.1756
 2456052.89292      0.1292      2455363.91010      0.1765
 2456052.89377      0.1322      2455363.91088      0.1740
 2456052.89461      0.1327      2455363.91167      0.1760
 2456052.89546      0.1379      2455363.91246      0.1716
 2456052.89630      0.1397      2455363.91324      0.1847
 2456052.89716      0.1321      2455363.91403      0.1773
 2456052.89799      0.1353      2455363.91482      0.1483
 2456052.89885      0.1364      2455363.91560      0.1325
 2456052.89970      0.1344      2455363.91639      0.1862
 2456052.90054      0.1360      2455363.91718      0.1923
 2456052.90138      0.1367      2455363.91797      0.1859
 2456052.90223      0.1467      2455363.91875      0.1868
 2456052.90307      0.1409      2455363.91954      0.1896
 2456052.90392      0.1383      2455363.92033      0.1934
 2456052.90476      0.1453      2455363.92111      0.1901
 2456052.90561      0.1759      2455363.92190      0.1904
 2456052.90645      0.2543      2455363.92269      0.1939
 2456052.90730      0.3556      2455363.92347      0.1855
 2456052.90814      0.4705      2455363.92426      0.1897
 2456052.90899      0.6278      2455363.92505      0.2243
 2456052.90983      0.8048      2455363.92584      0.2752
 2456052.91068      1.0318      2455363.92663      0.3611
 2456052.91152      1.2631      2455363.92742      0.4666
 2456052.91237      1.4552      2455363.92821      0.5924
 2456052.91321      1.4662      2455363.92900      0.7503
 2456052.91406      1.2719      2455363.92978      0.9299
 2456052.91490      1.0518      2455363.93057      1.1248
 2456052.91575      0.8234      2455363.93136      1.3320
 2456052.91660      0.6330      2455363.93214      1.5254
 2456052.91745      0.4794      2455363.93293      1.4969
 2456052.91829      0.3544      2455363.93372      1.2989
 2456052.91914      0.2583      2455363.93450      1.0929
 2456401.93482      0.0940      2455363.93529      0.8874
 2456401.93555      0.0743      2455363.93608      0.7236
 2456401.93628      0.0634      2455363.93687      0.5700
 2456401.93700      0.0475      2455363.93765      0.4416
 2456401.93773      0.0237      2455363.93844      0.3444
 2456401.93846      0.0180      2455363.93923      0.2721
 2456401.93919      0.0023      2455363.94001      0.2071
 2456401.93990     -0.0031      2455363.94080      0.1880
 2456401.94063     -0.0068      2455363.94159      0.2059
 2456401.94136     -0.0075      2455363.94237      0.1975
 2456401.94209     -0.0041      2455363.94316      0.1842
 2456401.94282     -0.0078      2455363.94395      0.1917
 2456401.94354     -0.0091      2455363.94474      0.1836
 2456401.94427      0.0017      2455363.94573      0.2004
 2456401.94500      0.0038      2455363.94652      0.1956
 2456401.94573      0.0049      2455363.94730      0.1814
 2456401.94644      0.0074      2455363.94809      0.1846
 2456401.94717      0.0132      2455364.65061      0.0222
 2456401.94790      0.0081      2455364.65128      0.0250
 2456401.94863      0.0151      2455364.65195      0.0206
 2456401.94935      0.0125      2455364.65262      0.0100
 2456401.95008      0.0156      2455364.65329      0.0240
 2456401.95081      0.0202      2455364.65396      0.0140
 2456401.95154      0.0184      2455364.65466      0.0355
 2456401.95227      0.0226      2455364.65539      0.0546
 2456401.95298      0.0217      2455364.65612      0.0721
 2456401.95371      0.0205      2455364.65685      0.0830
 2456401.95444      0.0244      2455364.65758      0.1140
 2456401.95517      0.0338      2455364.65831      0.1360
 2456401.95590      0.0325      2455364.65904      0.1531
 2456401.95662      0.0347      2455364.65977      0.1740
 2456401.95735      0.0380      2455364.66050      0.1707
 2456401.95808      0.0401      2455364.66123      0.1629
 2456401.95880      0.0432      2455364.66196      0.1535
 2456401.95952      0.0416      2455364.66268      0.1382
 2456401.96025      0.0420      2455364.66341      0.1213
 2456401.96098      0.0478      2455364.66414      0.0863
 2456401.96171      0.0489      2455364.66487      0.0629
 2456401.96244      0.0512      2455364.66560      0.0463
 2456401.96316      0.0608      2455364.66633      0.0365
 2456401.96389      0.0545      2455364.66706      0.0117
 2456401.96461      0.0577      2455364.66779      0.0036
 2456401.96534      0.0598      2455364.66852     -0.0040
 2456401.96607      0.0647      2455364.66925     -0.0020
 2456401.96679      0.0611      2455364.66998     -0.0010
 2456401.96752      0.0667      2455364.67071      0.0017
 2456401.96825      0.0714      2455364.67143     -0.0030
 2456401.96898      0.0701      2455364.67216      0.0001
 2456401.96970      0.0818      2455364.67289      0.0068
 2456401.97043      0.0714      2455364.67362      0.0107
 2456401.97115      0.0805      2455364.67435      0.0092
 2456401.97188      0.0735      2455364.67508      0.0115
 2456401.97261      0.0857      2455364.67581      0.0109
 2456401.97333      0.0789      2455364.67654      0.0127
 2456401.97406      0.0897      2455364.67727      0.0296
 2456401.97479      0.0865      2455364.67800      0.0279
 2456401.97552      0.0915      2455364.67873      0.0345
 2456401.97625      0.0925      2455364.67945      0.0369
 2456401.97696      0.0867      2455364.68018      0.0435
 2456401.97769      0.0901      2455364.68091      0.0576
 2456401.97842      0.0913      2455364.68164      0.0472
 2456401.97915      0.0936      2455364.68237      0.0443
 2456401.97988      0.0882      2455364.68310      0.0437
 2456401.98060      0.0940      2455364.68383      0.0475
 2456401.98133      0.0968      2455364.68456      0.0420
 2456401.98206      0.0949      2455364.68529      0.0478
 2456401.98279      0.1197      2455364.68602      0.0444
 2456401.98350      0.1019      2455364.68675      0.0547
 2456401.98423      0.1033      2455364.68748      0.0819
 2456401.98496      0.1186      2455364.68820      0.0692
 2456401.98569      0.1115      2455364.68893      0.0722
 2456401.98641      0.1092      2455364.68966      0.0806
 2456401.98714      0.1110      2455364.69094      0.0712
 2456401.98801      0.1099      2455364.69166      0.0775
 2456401.98872      0.1195      2455364.69239      0.0742
 2456401.98945      0.1119      2455364.69312      0.0791
 2456401.99018      0.1200      2455364.69385      0.0829
 2456401.99091      0.1188      2455364.69458      0.0799
 2456401.99164      0.1196      2455364.69531      0.0914
 2456401.99236      0.1193      2455364.69604      0.0864
 2456401.99309      0.1167      2455364.69677      0.0886
 2456401.99382      0.1213      2455364.69750      0.0897
 2456401.99455      0.1192      2455364.69823      0.0880
 2456401.99526      0.1253      2455364.69896      0.0883
 2456401.99599      0.1241      2455364.69969      0.0985
 2456401.99672      0.1182      2455364.70041      0.1097
 2456401.99745      0.1158      2455364.70114      0.1036
 2456401.99818      0.1207      2455364.70187      0.1140
 2456401.99890      0.1187      2455364.70260      0.1103
 2456401.99963      0.1250      2455364.70333      0.1216
 2456402.00036      0.1238      2455364.70406      0.1175
 2456402.00108      0.1278      2455364.70479      0.1227
 2456402.00180      0.1316      2455364.70552      0.1177
 2456402.00253      0.1200      2455364.70625      0.1256
 2456402.00326      0.1234      2455364.70698      0.1303
 2456402.00399      0.1293      2455364.70771      0.1423
 2456402.00472      0.1168      2455364.70844      0.1319
 2456402.00544      0.1149      2455364.70945      0.1483
 2456402.92829      0.0353      2455364.71018      0.1430
 2456402.92902      0.0362      2455364.71091      0.1363
 2456402.92975      0.0476      2455364.71164      0.1487
 2456402.93047      0.0446      2455364.71237      0.1536
 2456402.93120      0.0490      2455364.71310      0.1459
 2456402.93192      0.0498      2455364.71383      0.1488
 2456402.93265      0.0573      2455364.71456      0.1455
 2456402.93337      0.0538      2455364.71529      0.1439
 2456402.93410      0.0545      2455364.71602      0.1412
 2456402.93483      0.0574      2455364.71674      0.1586
 2456402.93556      0.0633      2455364.71747      0.1600
 2456402.93629      0.0649      2455364.71820      0.1706
 2456402.93701      0.0627      2455364.71893      0.1657
 2456402.93773      0.0678      2455364.71966      0.1616
 2456402.93846      0.0670      2455364.72039      0.1623
 2456402.93919      0.0717      2455364.72112      0.1728
 2456402.93992      0.0855      2455364.72185      0.1727
 2456402.94064      0.0759      2455364.72258      0.1572
 2456402.94137      0.0839      2455364.72331      0.1626
 2456402.94210      0.0836      2455364.72404      0.1733
 2456402.94283      0.0834      2455364.72477      0.1637
 2456402.94354      0.0881      2455364.72549      0.1720
 2456402.94427      0.0861      2455364.72622      0.1739
 2456402.94500      0.0852      2455364.72695      0.1657
 2456402.94573      0.0887      2455364.72768      0.1770
 2456402.94646      0.0891      2455364.72841      0.1677
 2456402.94718      0.0919      2455364.72914      0.1690
 2456402.94791      0.0915      2455364.72987      0.1737
 2456402.94864      0.0931      2455364.73060      0.1780
 2456402.94937      0.1020      2455364.73133      0.1692
 2456402.95010      0.0980      2455364.73206      0.1724
 2456402.95081      0.0987      2455364.73279      0.1830
 2456402.95154      0.0984      2455364.73352      0.1852
 2456402.95227      0.1033      2455364.73424      0.2333
 2456402.95300      0.1079      2455364.73497      0.2925
 2456402.95372      0.1035      2455364.73570      0.3799
 2456402.95445      0.1055      2455364.73643      0.4715
 2456402.95518      0.1073      2455364.73716      0.5966
 2456402.95591      0.1126      2455364.73789      0.7477
 2456402.95664      0.1110      2455364.74090      1.4713
 2456402.95735      0.1158      2455364.74163      1.4746
 2456402.95808      0.1146      2455364.74236      1.3346
 2456402.95881      0.1175      2455364.74309      1.1485
 2456402.95954      0.1124      2455364.74382      0.9473
 2456402.96026      0.1168      2455364.74454      0.7941
 2456402.96099      0.1177      2455364.74527      0.6374
 2456402.96172      0.1168      2455364.74600      0.5077
 2456402.96245      0.1136      2455364.74673      0.4027
 2456402.96317      0.1179      2455364.74746      0.3266
 2456402.96389      0.1139      2455364.74819      0.2675
 2456402.96462      0.1207      2455364.74892      0.2130
 2456402.96535      0.1217      2455364.74965      0.1969
 2456402.96608      0.1229      2455364.75038      0.1934
 2456402.96681      0.1157      2455364.75111      0.2011
 2456402.96753      0.1184      2455364.75184      0.1888
 2456402.96826      0.1199      2455364.75257      0.1936
 2456402.96898      0.1223      2455364.75329      0.1875
 2456402.96971      0.1234      2455364.75402      0.1971
 2456402.97043      0.1231      2455364.75475      0.1878
 2456402.97116      0.1218      2455364.75548      0.1873
 2456402.97189      0.1247      2455364.75621      0.1802
 2456402.97262      0.1193      2455364.75694      0.1822
 2456402.97335      0.1243      2455364.75767      0.1916
 2456402.97407      0.1258      2455364.75840      0.1891
 2456402.97480      0.1270      2455364.75913      0.1873
 2456402.97552      0.1251      2455364.75986      0.1838
 2456402.97625      0.1287      2455364.76059      0.1751
 2456402.97698      0.1774      2455364.76131      0.1760
 2456402.97770      0.2324      2455364.76204      0.1672
 2456402.97843      0.3203      2455364.76277      0.1768
 2456402.97916      0.4201      2455364.76350      0.1709
 2456402.97989      0.5389      2455364.76423      0.1736
 2456402.98061      0.6831      2455364.76496      0.1662
 2456402.98133      0.8503      2455364.76569      0.1757
 2456402.98206      1.0434      2455364.76656      0.1730
 2456402.98279      1.2546      2455364.76762      0.1665
 2456402.98352      1.4289      2455364.76835      0.1656
 2456402.98424      1.4785      2455364.76908      0.1701
 2456402.98497      1.3503      2455364.76981      0.1722
 2456402.98570      1.1653      2455364.77054      0.1680
 2456402.98643      0.9463      2455364.77127      0.1630
 2456402.98714      0.7816      2455364.77200      0.1624
 2456402.98787      0.6133      2455364.77273      0.1567
 2456402.98871      0.4649      2455364.77346      0.1624
 2456402.98944      0.3547      2455364.77418      0.1536
 2456402.99017      0.2643      2455364.77491      0.1516
 2456402.99088      0.1960      2455364.77564      0.1577
 2456402.99161      0.1479      2455364.77637      0.1509
 2456402.99234      0.1283      2455364.77783      0.1502
 2456402.99307      0.1247      2455364.77856      0.1325
 2456402.99380      0.1169      2455364.77929      0.1308
 2456402.99452      0.1252      2455364.78002      0.1351
 2456402.99525      0.1257      2455364.78246      0.1131
 2456402.99598      0.1176      2455364.78319      0.1266
 2456402.99670      0.1238      2455364.78392      0.1121
 2456402.99742      0.1228      2455364.78465      0.1087
 2456402.99815      0.1184      2455364.78538      0.1040
 2456402.99888      0.1255      2455364.78611      0.1037
 2456402.99961      0.1298      2455364.78683      0.1044
 2456403.00034      0.1278      2455364.78756      0.0999
 2456403.00106      0.1198      2455364.78829      0.0921
 2456403.00179      0.1235      2455364.78902      0.0968
 2456403.00252      0.1216      2455364.78975      0.0927
 2456403.00324      0.1139      2455364.79048      0.0836
 2456403.00396      0.1188      2455364.79121      0.0861
 2456403.00469      0.1091      2455364.79194      0.0785
 2456403.00542      0.1107      2455364.79267      0.0686
 2456410.91494      0.5516      2455364.79340      0.0670
 2456410.91566      0.4357      2455364.79413      0.0611
 2456410.91639      0.3457      2455364.79485      0.0660
 2456410.91713      0.2469      2455364.79558      0.0556
 2456410.91769      0.1978      2455364.79631      0.0515
 2456410.91824      0.1504      2455364.79704      0.0590
 2456410.91879      0.1292      2455364.79777      0.0431
 2456410.91934      0.1258      2455364.79850      0.0492
 2456410.91990      0.1233      2455364.79923      0.0486
 2456410.92046      0.1390      2455364.79996      0.0490
 2456410.92100      0.1306      2455364.80069      0.0430
 2456410.92155      0.1323      2455364.80142      0.0422
 2456410.92211      0.1312      2455364.80215      0.0437
 2456410.92267      0.1287      2455364.80288      0.0388
 2456410.92322      0.1213      2455364.80360      0.0354
 2456410.92377      0.1314      2455364.80433      0.0289
 2456410.92432      0.1352      2455364.80506      0.0249
 2456410.92488      0.1347      2455364.80579      0.0206
 2456410.92543      0.1304      2455364.80652      0.0225
 2456410.92599      0.1340      2455364.80725      0.0100
 2456410.92653      0.1268      2455364.80798      0.0031
 2456410.92709      0.1308      2455364.80871      0.0147
 2456410.92764      0.1319      2455364.80944      0.0175
 2456410.92834      0.1168      2455364.81017      0.0032
 2456410.92889      0.1165      2455364.81090      0.0026
 2456410.92945      0.1264      2455364.81163      0.0024
 2456410.92999      0.1241      2455364.81235     -0.0020
 2456410.93055      0.1214      2455364.81308      0.0047
 2456410.93110      0.1205      2455364.81381     -0.0140
 2456410.93166      0.1182      2455364.81454     -0.0040
 2456410.93221      0.1183      2455364.81526      0.0084
 2456410.93276      0.1245      2455364.81599      0.0216
 2456410.93331      0.1072      2455364.81700      0.0421
 2456410.93387      0.1107      2455364.81772      0.0580
 2456410.93443      0.1250      2455364.81845      0.0790
 2456410.93498      0.1137      2455364.81918      0.1035
 2456410.93554      0.1137      2455364.81991      0.1309
 2456410.93608      0.1101      2455364.82064      0.1517
 2456410.93664      0.1168      2455364.82137      0.1649
 2456410.93719      0.1144      2455364.82220      0.1624
 2456410.93775      0.1266      2455364.82293      0.1752
 2456410.93830      0.1136      2455364.82366      0.1491
 2456410.93885      0.1169      2455364.82439      0.1284
 2456410.93940      0.1056      2455364.82512      0.1119
 2456410.93996      0.1072      2455364.82584      0.0846
 2456410.94051      0.1071      2455364.82657      0.0591
 2456410.94107      0.1091      2455364.82730      0.0478
 2456410.94161      0.1115      2455364.82802      0.0227
 2456410.94217      0.1020      2455364.82875      0.0188
 2456410.94272      0.1151      2455364.82948      0.0049
 2456410.94328      0.1030      2455364.83021      0.0030
 2456410.94384      0.1116      2455364.83094     -0.0050
 2456410.94439      0.1032      2455364.83167      0.0003
 2456410.94493      0.0958      2455364.83240      0.0044
 2456410.94549      0.1078      2455364.83313      0.0039
 2456410.94605      0.0990      2455364.83386      0.0034
 2456410.94660      0.1034      2455364.83459      0.0091
 2456410.94716      0.0972      2455364.83532      0.0070
 2456410.94770      0.0909      2455364.83605      0.0072
 2456410.94826      0.0944      2455364.83677      0.0150
 2456410.94881      0.0956      2455364.83750      0.0120
 2456410.94937      0.0872      2455364.83823      0.0207
 2456410.94992      0.0784      2455364.83896      0.0233
 2456410.95047      0.0880      2455364.83969      0.0163
 2456410.95102      0.0905      2455364.84042      0.0205
 2456410.95158      0.0881      2455364.84115      0.0348
 2456410.95213      0.0833      2455364.84188      0.0295
 2456410.95268      0.0766      2455364.84261      0.0373
 2456410.95323      0.0821      2455364.84334      0.0389
 2456410.95379      0.0774      2455364.84407      0.0397
 2456410.95434      0.0682      2455364.84479      0.0438
 2456410.95490      0.0758      2455364.84552      0.0602
 2456410.95544      0.0783      2455364.84625      0.0672
 2456410.95600      0.0707      2455364.84698      0.0725
 2456410.95655      0.0677      2455364.84771      0.0641
 2456410.95711      0.0761      2455364.84844      0.0718
 2456410.95767      0.0660      2455364.84917      0.0761
 2456410.95822      0.0599      2455364.84990      0.0798
 2456410.95877      0.0567      2455364.85063      0.0975
 2456410.95932      0.0653      2455364.85136      0.0898
 2456410.95988      0.0568      2455364.85209      0.0940
 2456410.96043      0.0636      2455364.85282      0.0974
 2456410.96153      0.0584      2455364.85354      0.1023
 2456410.96209      0.0529      2455364.85427      0.0952
 2456410.96264      0.0541      2455364.85500      0.0948
 2456410.96320      0.0515      2455364.85573      0.1005
 2456410.96375      0.0480      2455364.85646      0.1013
 2456410.96430      0.0525      2455364.85719      0.1103
 2456410.96485      0.0484      2455364.85792      0.1036
 2456410.96541      0.0352      2455364.85865      0.1104
 2456410.96596      0.0419      2455364.85938      0.1149
 2456410.96652      0.0378      2455364.86011      0.1289
 2456410.96708      0.0298      2455364.86084      0.1227
 2456410.96762      0.0412      2455364.86157      0.1058
 2456410.96818      0.0223      2455364.86229      0.1133
 2456410.96873      0.0353      2455364.86302      0.1216
 2456410.96929      0.0319      2455364.86375      0.1131
 2456410.96984      0.0277      2455364.86448      0.1283
 2456410.97056      0.0296      2455364.86521      0.1313
 2456410.97112      0.0232      2455364.86594      0.1322
 2456410.97167      0.0186      2455364.86667      0.1401
 2456410.97223      0.0264      2455364.86740      0.1336
 2456410.97278      0.0225      2455364.86813      0.1125
 2456410.97333      0.0277      2455364.86886      0.1386
 2456410.97388      0.0171      2455364.86959      0.1378
 2456410.97444      0.0162      2455364.87031      0.1506
 2456410.97499      0.0163      2455364.87104      0.1419
 2456410.97555      0.0154      2455364.87177      0.1461
 2456410.97609      0.0138      2455364.87250      0.1531
 2456410.97665      0.0114      2455364.87323      0.1453
 2456410.97720      0.0071      2455364.87396      0.1471
 2456410.97776      0.0127      2455364.87469      0.1569
 2456410.97831     -0.0024      2455364.87542      0.1524
 2456410.97886      0.0022      2455364.87615      0.1611
 2456410.97941     -0.0051      2455364.87688      0.1557
 2456410.97997      0.0043      2455364.87761      0.1546
 2456410.98052      0.0067      2455364.87834      0.1655
 2456410.98108     -0.0052      2455364.87906      0.1680
 2456410.98162     -0.0037      2455364.87979      0.1718
 2456410.98218      0.0008      2455364.88052      0.1791
 2456410.98274     -0.0006      2455364.88125      0.1536
 2456410.98329      0.0050      2455364.88198      0.1747
 2456410.98385     -0.0035      2455364.88271      0.1733
 2456410.98439     -0.0069      2455364.88344      0.1875
 2456410.98495      0.0081      2455364.88417      0.1852
 2456410.98550      0.0029      2455364.88490      0.1787
 2456410.98606      0.0144      2455364.88563      0.1828
 2456410.98661      0.0297      2455364.88636      0.1701
 2456410.98716      0.0497      2455364.88708      0.1817
 2456410.98771      0.0599      2455364.88781      0.1809
 2456410.98827      0.0678      2455364.88854      0.1793
 2456410.98882      0.0801      2455364.88927      0.1898
 2456410.98938      0.1001      2455364.89000      0.1499
 2456410.98992      0.0931      2455364.89073      0.1818
 2456410.99048      0.1098      2455364.89146      0.1774
 2456410.99103      0.1214      2455364.89219      0.1641
 2456410.99159      0.1166      2455364.89292      0.1755
 2456410.99215      0.1191      2455364.89365      0.1693
 2456410.99269      0.1004      2455364.89438      0.1733
 2456410.99324      0.0903      2455364.89511      0.1806
 2456410.99380      0.0915      2455364.89583      0.2170
 2456410.99436      0.0786      2455364.89656      0.2729
 2456410.99491      0.0803      2455364.89729      0.3630
 2456410.99546      0.0700      2455364.89802      0.4434
 2456410.99601      0.0408      2455364.89875      0.5593
 2456410.99657      0.0438      2455364.89948      0.7015
 2456410.99712      0.0338      2455364.90021      0.8442
 2456410.99767     -0.0025      2455364.90094      1.0354
 2456410.99822      0.0073      2455364.90167      1.2293
 2456410.99878      0.0006      2455364.90240      1.4559
 2456410.99933     -0.0015      2455364.90313      1.5098
 2456411.00043      0.0071      2455364.90385      1.4238
 2456457.88729      0.0268      2455364.90458      1.2223
 2456457.88784      0.0212      2455364.90531      1.0534
 2456457.88840      0.0177      2455364.90604      0.8631
 2456457.88895      0.0235      2455364.90677      0.6969
 2456457.88951      0.0150      2455364.90750      0.5576
 2456457.89005      0.0168      2455364.90823      0.4356
 2456457.89061      0.0121      2455364.90896      0.3552
 2456457.89116      0.0147      2455364.90969      0.2753
 2456457.89172      0.0131      2455364.91042      0.2106
 2456457.89228      0.0000      2455364.91115      0.1960
 2456457.89282      0.0098      2455364.91188      0.1911
 2456457.89338      0.0114      2455364.91260      0.1919
 2456457.89393      0.0034      2455364.91333      0.1859
 2456457.89449      0.0029      2455364.91479      0.1785
 2456457.89504      0.0098      2455364.91552      0.1846
 2456457.89560     -0.0023      2455364.91625      0.1741
 2456457.89614     -0.0031      2455364.91698      0.1752
 2456457.89670      0.0086      2455364.91771      0.1870
 2456457.89725     -0.0011      2455364.91844      0.1758
 2456457.89836      0.0046      2455364.91917      0.1666
 2456457.89891      0.0214      2455364.91990      0.1711
 2456457.89946      0.0249      2455364.92063      0.1825
 2456457.90002      0.0410      2455367.64731      0.3474
 2456457.90057      0.0545      2455367.64839      0.4841
 2456457.90112      0.0612      2455367.64946      0.6669
 2456457.90167      0.0732      2455367.65055      0.9205
 2456457.90223      0.0865      2455367.65163      1.2028
 2456457.90278      0.0934      2455367.65270      1.4711
 2456457.90334      0.1091      2455367.65378      1.4291
 2456457.90390      0.1130      2455367.65486      1.1629
 2456457.90444      0.1257      2455367.65593      0.9130
 2456457.90499      0.1282      2455367.65701      0.6691
 2456457.90555      0.1222      2455367.65809      0.4935
 2456457.90611      0.1173      2455367.65916      0.3546
 2456457.90666      0.1044      2455367.66030      0.2455
 2456457.90721      0.0987      2455367.66149      0.1955
 2456457.90776      0.1060      2455367.66268      0.2027
 2456457.90832      0.0787      2455367.66388      0.1954
 2456457.90887      0.0692      2455367.66508      0.1896
 2456457.90943      0.0483      2455367.66627      0.1876
 2456457.90998      0.0571      2455367.66746      0.1951
 2456457.91053      0.0392      2455367.66865      0.1874
 2456457.91108      0.0319      2455367.66984      0.1813
 2456457.91164      0.0139      2455367.67104      0.1816
 2456457.91219      0.0084      2455367.67223      0.1847
 2456457.91275     -0.0008      2455367.67342      0.1861
 2456457.91329      0.0007      2455367.67461      0.1768
 2456457.91385      0.0002      2455367.67580      0.1706
 2456457.91440     -0.0057      2455367.67700      0.1720
 2456457.91496     -0.0024      2455367.67819      0.1661
 2456457.91552      0.0037      2455367.67939      0.1705
 2456457.91606      0.0078      2455367.68058      0.1688
 2456457.91661      0.0075      2455367.68178      0.1703
 2456457.91717      0.0116      2455367.68297      0.1604
 2456457.91773      0.0090      2455367.68416      0.1652
 2456457.91828      0.0097      2455367.68535      0.1505
 2456457.91883      0.0053      2455367.68654      0.1479
 2456457.91994      0.0236      2455367.68774      0.1450
 2456457.92049      0.0196      2455367.68893      0.1429
 2456457.92105      0.0165      2455367.69012      0.1272
 2456457.92159      0.0232      2455367.69131      0.1283
 2456457.92215      0.0212      2455367.69252      0.1217
 2456457.92270      0.0228      2455367.69371      0.1216
 2456457.92326      0.0309      2455367.69490      0.1192
 2456457.92381      0.0173      2455367.69609      0.1008
 2456457.92436      0.0299      2455367.69729      0.1082
 2456457.92491      0.0310      2455367.69848      0.0981
 2456457.92547      0.0361      2455367.69967      0.0931
 2456457.92602      0.0326      2455367.70086      0.0907
 2456457.92658      0.0257      2455367.70205      0.0858
 2456457.92714      0.0385      2455367.70325      0.0792
 2456457.92768      0.0372      2455367.70444      0.0726
 2456457.92823      0.0458      2455367.70563      0.0565
 2456457.92879      0.0304      2455367.70682      0.0605
 2456457.92935      0.0497      2455367.70796      0.0505
 2456457.92989      0.0499      2455367.70903      0.0464
 2456457.93045      0.0487      2455367.71011      0.0401
 2456457.93100      0.0462      2455367.71120      0.0305
 2456457.93156      0.0436      2455367.71226      0.0277
 2456457.93211      0.0525      2455367.71351      0.0336
 2456457.93267      0.0528      2455367.71459      0.0305
 2456457.93321      0.0611      2455367.71566      0.0275
 2456457.93377      0.0555      2455367.71674      0.0271
 2456457.93432      0.0644      2455367.71782      0.0258
 2456457.93488      0.0607      2455367.71889      0.0170
 2456457.93543      0.0601      2455367.71997      0.0136
 2456457.93598      0.0661      2455367.72105      0.0154
 2456457.93653      0.0685      2455367.72213      0.0077
 2456457.93709      0.0762      2455367.72321     -0.0090
 2456457.93764      0.0710      2455367.73331      0.1689
 2456457.93820      0.0649      2455367.73439      0.1747
 2456457.93874      0.0832      2455367.73547      0.1561
 2456457.93930      0.0630      2455367.73654      0.1284
 2456457.93985      0.0724      2455367.73762      0.0877
 2456457.94041      0.0808      2455367.73870      0.0545
 2456457.94097      0.0829      2455367.73977      0.0337
 2456457.94151      0.0834      2455367.74085      0.0092
 2456457.94207      0.0719      2455367.74194     -0.0020
 2456457.94262      0.0809      2455367.74301     -0.0040
 2456457.94318      0.0829      2455367.74409     -0.0030
 2456457.94373      0.0896      2455367.74516      0.0012
 2456457.94428      0.0912      2455367.74624      0.0032
 2456457.94483      0.0877      2455367.74732      0.0021
 2456457.94539      0.0811      2455367.74839      0.0110
 2456457.94594      0.0928      2455367.74947      0.0080
 2456457.94650      0.0920      2455367.75055      0.0169
 2456457.94704      0.0944      2455367.75162      0.0295
 2456457.94760      0.0797      2455367.75270      0.0368
 2456457.94815      0.0965      2455367.75378      0.0249
 2456457.94871      0.0911      2455367.75485      0.0351
 2456457.94926      0.0882      2455367.75593      0.0421
 2456457.94982      0.1016      2455367.75700      0.0456
 2456458.90140      0.0431      2455367.75809      0.0476
 2456458.90196      0.0500      2455367.75917      0.0571
 2456458.90250      0.0573      2455367.76025      0.0680
 2456458.90306      0.0600      2455367.76132      0.0746
 2456458.90361      0.0538      2455367.76256      0.0681
 2456458.90417      0.0571      2455367.76364      0.0764
 2456458.90472      0.0524      2455367.76471      0.0803
 2456458.90527      0.0596      2455367.76579      0.0779
 2456458.90582      0.0625      2455367.76687      0.0800
 2456458.90638      0.0745      2455367.76794      0.1003
 2456458.90693      0.0686      2455367.76902      0.0937
 2456458.90749      0.0738      2455367.77009      0.0981
 2456458.90804      0.0711      2455367.77117      0.1071
 2456458.90859      0.0660      2455367.77225      0.1044
 2456458.90914      0.0774      2455367.77332      0.1134
 2456458.90970      0.0717      2455367.77440      0.1169
 2456458.91025      0.0693      2455367.77548      0.1274
 2456458.91082      0.0690      2455367.77655      0.1233
 2456458.91138      0.0778      2455367.77763      0.1295
 2456458.91193      0.0798      2455367.77884      0.1418
 2456458.91249      0.0831      2455367.77992      0.1507
 2456458.91304      0.0755      2455367.78100      0.1438
 2456458.91360      0.0690      2455367.78207      0.1482
 2456458.91414      0.0801      2455367.78315      0.1483
 2456458.91470      0.0842      2455367.78423      0.1574
 2456458.91525      0.0852      2455367.78536      0.1611
 2456458.91581      0.0893      2455367.78656      0.1638
 2456458.91636      0.0868      2455367.78776      0.1650
 2456458.91691      0.0956      2455367.78895      0.1644
 2456458.91746      0.0927      2455367.79014      0.1758
 2456458.91802      0.0956      2455367.79133      0.1738
 2456458.91858      0.0928      2455367.79252      0.1752
 2456458.91913      0.0939      2455367.79372      0.1657
 2456458.91969      0.0958      2455367.79491      0.1745
 2456458.92023      0.1072      2455367.79610      0.1668
 2456458.92079      0.1022      2455367.79729      0.1840
 2456458.92134      0.1131      2455367.79848      0.1700
 2456458.92190      0.1013      2455367.79968      0.1830
 2456458.92245      0.0993      2455367.80087      0.1822
 2456458.92300      0.1071      2455367.80206      0.1828
 2456458.92355      0.1055      2455367.80325      0.1835
 2456458.92411      0.1121      2455367.80446      0.1885
 2456458.92466      0.1105      2455367.80565      0.1864
 2456458.92522      0.1108      2455367.80684      0.1932
 2456458.92576      0.1115      2455367.80803      0.2475
 2456458.92632      0.1168      2455367.80922      0.3670
 2456458.92687      0.1084      2455367.81042      0.5256
 2456458.92743      0.1179      2455367.81161      0.7431
 2456458.92798      0.1158      2455367.81280      1.0473
 2456458.92853      0.0979      2455367.81399      1.3406
 2456458.92908      0.1087      2455367.81518      1.4599
 2456458.92964      0.1162      2455367.81638      1.2362
 2456458.93020      0.1133      2455367.81757      0.9012
 2456458.93075      0.1205      2455367.81876      0.6551
 2456458.93131      0.1246      2455367.81996      0.4573
 2456458.93185      0.1119      2455367.82116      0.3209
 2456458.93241      0.1195      2455367.82235      0.2244
 2456458.93296      0.1196      2455367.82354      0.1896
 2456458.93352      0.1197      2455367.82473      0.1843
 2456458.93406      0.1208      2455367.82593      0.1842
 2456458.93462      0.1264      2455367.82712      0.1961
 2456458.93573      0.1249      2455367.82831      0.1881
 2456458.93628      0.1325      2455367.82950      0.1920
 2456458.93683      0.1341      2455367.83069      0.1972
 2456458.93738      0.1254      2455367.83189      0.1850
 2456458.93794      0.1349      2455367.83308      0.1816
 2456458.93849      0.1163      2455367.83427      0.1634
 2456458.93905      0.1247      2455367.83546      0.1816
 2456458.93959      0.1311      2455367.83667      0.1809
 2456458.94015      0.1208      2455367.83786      0.1723
 2456458.94070      0.1250      2455367.83905      0.1677
 2456458.94126      0.1242      2455367.84024      0.1654
 2456458.94182      0.1212      2455367.84143      0.1610
 2456458.94236      0.1245      2455367.84263      0.1647
 2456458.94291      0.1241      2455367.84382      0.1540
 2456458.94347      0.1260      2455367.84501      0.1462
 2456458.94403      0.1265      2455367.84620      0.1513
 2456458.94458      0.1403      2455367.84739      0.1548
 2456458.94514      0.1368      2455367.84859      0.1462
 2456458.94568      0.1458      2455367.84978      0.1433
 2456458.94624      0.1292      2455367.85097      0.1373
 2456458.94679      0.1340      2455367.85216      0.1300
 2456458.94735      0.1239      2455367.85335      0.1236
 2456458.94790      0.1354      2455367.85455      0.1153
 2456458.94845      0.1338      2455367.85574      0.1101
 2456458.94900      0.1503      2455367.85694      0.1110
 2456459.88635      0.0872      2455367.85813      0.1103
 2456459.88690      0.0947      2455367.85933      0.1014
 2456459.88746      0.0901      2455367.86052      0.0960
 2456459.88801      0.0933      2455367.86198      0.1027
 2456459.88856      0.1041      2455367.86317      0.0919
 2456459.88911      0.0950      2455367.86436      0.0820
 2456459.88967      0.0960      2455367.87291      0.0396
 2456459.89022      0.0999      2455367.87411      0.0391
 2456459.89078      0.1030      2455367.87531      0.0332
 2456459.89133      0.1019      2455367.87650      0.0286
 2456459.89188      0.1050      2455367.87764      0.0228
 2456459.89243      0.1084      2455367.87871      0.0168
 2456459.89299      0.1097      2455367.87979      0.0184
 2456459.89355      0.1056      2455367.88086      0.0131
 2456459.89410      0.1001      2455367.88194      0.0041
 2456459.89464      0.1110      2455367.88302     -0.0010
 2456459.89520      0.1079      2455367.88409     -0.0070
 2456459.89576      0.1053      2455367.88518     -0.0100
 2456459.89631      0.1084      2455367.88626     -0.0080
 2456459.89687      0.1158      2455367.88733     -0.0220
 2456459.89741      0.1182      2455367.88841     -0.0120
 2456459.89797      0.1120      2455367.88949      0.0047
 2456459.89852      0.1153      2455367.89056      0.0403
 2456459.89908      0.1140      2455367.89164      0.0655
 2456459.89963      0.1202      2455367.89272      0.1049
 2456459.90018      0.1154      2455367.89379      0.1322
 2456459.90073      0.1207      2455367.89487      0.1604
 2456459.90129      0.1214      2455367.89595      0.1698
 2456459.90184      0.1190      2455367.89702      0.1634
 2456459.90240      0.1287      2455367.89810      0.1478
 2456459.90294      0.1164      2455367.89919      0.1022
 2456459.90350      0.1189      2455367.90025      0.0842
 2456459.90405      0.1278      2455367.90134      0.0396
 2456459.90461      0.1237      2455367.90241      0.0089
 2456459.90517      0.1274      2455367.90349      0.0057
 2456459.90572      0.1279      2455367.90457     -0.0050
 2456459.90626      0.1223      2455367.90564     -0.0010
 2456459.90682      0.1272      2455367.90672     -0.0030
 2456459.90738      0.1230      2455367.90780      0.0013
 2456459.90793      0.1214      2455367.90887      0.0067
 2456459.90849      0.1244      2455367.90995      0.0062
 2456459.90904      0.1252      2455367.91103      0.0024
 2456459.90959      0.1286      2455367.91210      0.0105
 2456459.91014      0.1231      2455367.91319      0.0116
 2456459.91070      0.1214      2455367.91427      0.0184
 2456459.91125      0.1232      2455367.91534      0.0337
 2456459.91181      0.1236      2455367.91642      0.0365
 2456459.91235      0.1360      2455367.91750      0.0180
 2456459.91291      0.1294      2455367.91857      0.0346
 2456459.91346      0.1365      2455367.92028      0.0403
 2456459.91402      0.1254      2455367.92136      0.0585
 2456459.91457      0.1306      2455367.92244      0.0594
 2456459.91512      0.1314      2455367.92351      0.0597
 2456459.91567      0.1277      2455367.92459      0.0722
 2456459.91623      0.1345      2455367.92567      0.0797
 2456459.91679      0.1345      2455367.92674      0.0818
 2456459.91734      0.1209      2455367.92783      0.0678
 2456459.91788      0.1386      2455367.92891      0.0930
 2456459.91844      0.1331      2455630.93635      0.1457
 2456459.91900      0.1190      2455630.94343     -0.0062
 2456459.91955      0.1455      2455630.95020      0.0126
 2456459.92011      0.1674      2455630.95122      0.0211
 2456459.92065      0.2123      2455630.95223      0.0244
 2456459.92121      0.2689      2455630.95325      0.0310
 2456459.92176      0.3406      2455630.95427      0.0368
 2456459.92232      0.4230      2455630.95529      0.0350
 2456459.92286      0.5108      2455630.95631      0.0428
 2456459.92342      0.6033      2455630.95733      0.0464
 2456459.92397      0.7201      2455630.95835      0.0493
 2456459.92453      0.8513      2455630.95936      0.0504
 2456459.92508      0.9953      2455630.96038      0.0604
 2456459.92563      1.1451      2455630.96140      0.0592
 2456459.92618      1.3085      2455630.96242      0.0614
 2456459.92674      1.4349      2455630.96344      0.0693
 2456459.92729      1.5013      2455630.96446      0.0760
 2456459.92785      1.4453      2455630.96548      0.0811
 2456459.92839      1.2999      2455630.96649      0.0881
 2456459.92895      1.1477      2455630.96751      0.0906
 2456459.92950      0.9950      2455630.96853      0.0956
 2456459.93006      0.8434      2455630.96955      0.0961
 2456459.93062      0.7227      2455630.97057      0.1077
 2456459.93117      0.5974      2455630.97159      0.1087
 2456459.93172      0.5024      2455630.97261      0.1127
 2456459.93227      0.4088      2455630.97362      0.1216
 2456459.93283      0.3378      2455630.97477      0.1161
 2456459.93338      0.2672      2455630.97567      0.1220
 2456459.93394      0.2162      2455630.97658      0.1238
 2456459.93448      0.1704      2455630.97748      0.1263
 2456459.93504      0.1452      2455630.97838      0.1290
 2456459.93559      0.1225      2455630.97928      0.1314
 2456459.93631      0.1282      2455630.98019      0.1375
 2456459.93687      0.1263      2455630.98109      0.1389
 2456459.93741      0.1312      2455630.98199      0.1471
 2456459.93796      0.1380      2455630.98289      0.1457
 2456459.93852      0.1253      2455630.98380      0.1515
 2456459.93908      0.1273      2455630.98470      0.1547
 2456459.93963      0.1240      2455630.98560      0.1565
 2456459.94019      0.1194      2455630.98651      0.1633
 2456459.94073      0.1347      2455630.98741      0.1649
 2456459.94129      0.1321      2455630.98831      0.1643
 2456459.94184      0.1281      2455630.98921      0.1659
 2456459.94240      0.1246      2455630.99012      0.1710
 2456459.94295      0.1202      2455630.99102      0.1721
 2456459.94350      0.1337      2455630.99192      0.1710
 2456459.94405      0.1206      2455630.99283      0.1749
 2456459.94461      0.1233      2455630.99373      0.1714
 2456459.94516      0.1282      2455630.99463      0.1786
 2456459.94572      0.1327      2455630.99553      0.1835
 2456459.94626      0.1220      2455630.99644      0.1819
 2456459.94682      0.1189      2455630.99734      0.1843
 2456459.94737      0.1229      2455630.99824      0.1853
 2456459.94793      0.1141      2455630.99915      0.1879
 2456459.94849      0.1174      2455631.00005      0.1934
 2456459.94903      0.1185      2455631.00095      0.2011
 2456763.86320      0.1221      2455631.00185      0.1993
 2456763.86377      0.1279      2455631.00276      0.1986
 2456763.86434      0.1146      2455631.00381      0.1853
 2456763.86490      0.1160      2455631.00471      0.1846
 2456763.86547      0.1100      2455631.00562      0.1893
 2456763.86604      0.1135      2455631.00652      0.1876
 2456763.86661      0.1158      2455631.00742      0.1940
 2456763.86717      0.1334      2455631.00832      0.2352
 2456763.86774      0.1121      2455631.00923      0.3123
 2456763.86831      0.1261      2455631.01013      0.4210
 2456763.86887      0.1202      2455631.01103      0.5552
 2456763.86944      0.1203      2455631.01194      0.7145
 2456763.87001      0.1207      2455631.01284      0.9277
 2456763.87058      0.1172      2455631.01374      1.1504
 2456763.87114      0.1260      2455631.01464      1.3945
 2456763.87171      0.1252      2455631.01555      1.4964
 2456763.87228      0.1262      2455631.01645      1.3456
 2456763.87284      0.1198      2455631.01735      1.1156
 2456763.87341      0.1269      2455631.01826      0.8703
 2456763.87398      0.1324      2455631.01916      0.6867
 2456763.87455      0.1330      2455631.02006      0.5293
 2456763.87511      0.1260      2455631.02096      0.3914
 2456763.87568      0.1313      2455631.02187      0.3006
 2456763.87625      0.1312      2455631.02277      0.2163
 2456763.87681      0.1320      2455631.02367      0.1830
 2456763.87738      0.1276      2455631.02457      0.1792
 2456763.87795      0.1338      2455631.02548      0.1837
 2456763.87852      0.1216      2455631.02638      0.1790
 2456763.87908      0.1287      2455631.02728      0.1694
 2456763.87965      0.1195      2455631.02819      0.1763
 2456763.88022      0.1255      2455631.02909      0.1742
 2456763.88078      0.1417      2455631.02999      0.1768
 2456763.88135      0.1240      2455631.03089      0.1711
 2456763.88192      0.1287      2455631.03180      0.1757
 2456763.88249      0.1189      2455631.03270      0.1719
 2456763.88305      0.1276      2455631.03360      0.1733
 2456763.88362      0.1344      2455631.03451      0.1750
 2456763.88419      0.1177      2455631.03541      0.1809
 2456763.88475      0.1193      2455631.03631      0.1804
 2456763.88532      0.1199      2455632.94185      0.1918
 2456763.88589      0.1353      2455632.94801      0.2044
 2456763.88646      0.1553      2455632.94903      0.2131
 2456763.88702      0.1910      2455632.95005      0.2806
 2456763.88759      0.2385      2455632.95107      0.3871
 2456763.88816      0.3055      2455632.95280      0.6528
 2456763.88872      0.3797      2455632.95382      0.8706
 2456763.88929      0.4604      2455632.95484      1.1246
 2456763.88986      0.5567      2455632.95586      1.3897
 2456763.89043      0.6823      2455632.95688      1.4894
 2456763.89099      0.8096      2455632.95790      1.3210
 2456763.89156      0.9600      2455632.95891      1.0394
 2456763.89213      1.1059      2455632.95993      0.7897
 2456763.89269      1.2615      2455632.96095      0.5865
 2456763.89326      1.4157      2455632.96197      0.4354
 2456763.89383      1.4739      2455632.96299      0.3032
 2456763.89440      1.4577      2455632.96401      0.2244
 2456763.89496      1.3419      2455632.96503      0.1890
 2456763.89553      1.1511      2455632.96604      0.1858
 2456763.89610      1.0030      2455632.96726      0.1818
 2456763.89666      0.8598      2455632.96828      0.1881
 2456763.89723      0.7403      2455632.96930      0.1825
 2456763.89780      0.6132      2455632.97032      0.1741
 2456763.89837      0.4964      2455632.97133      0.1789
 2456763.89893      0.4087      2455632.97235      0.1747
 2456763.89950      0.3350      2455632.97337      0.1813
 2456763.90007      0.2586      2455632.97439      0.1789
 2456763.90063      0.1992      2455632.97541      0.1747
 2456763.90120      0.1660      2455632.97643      0.1695
 2456763.90177      0.1377      2455632.97745      0.1688
 2456763.90234      0.1193      2455632.97846      0.1715
 2456763.90290      0.1223      2455632.97948      0.1690
 2456763.90347      0.1236      2455632.98050      0.1672
 2456763.90404      0.1350      2455632.98152      0.1684
 2456763.90460      0.1270      2455632.98254      0.1605
 2456763.90517      0.1325      2455632.98356      0.1539
 2456763.90574      0.1156      2455632.98458      0.1637
 2456763.90631      0.1187      2455632.98559      0.1471
 2456763.90687      0.1227      2455632.98661      0.1563
 2456763.90744      0.1291      2455632.98763      0.1455
 2456763.90801      0.1255      2455632.98865      0.1421
 2456763.90857      0.1246      2455632.98967      0.1438
 2456763.90914      0.1229      2455632.99069      0.1385
 2456763.90971      0.1265      2455632.99171      0.1331
 2456763.91028      0.1252      2455632.99272      0.1285
 2456763.91084      0.1296      2455632.99374      0.1272
 2456763.91141      0.1255      2455632.99476      0.1207
 2456763.91198      0.1155      2455632.99578      0.1094
 2456763.91254      0.1170      2455632.99680      0.1148
 2456763.91311      0.1285      2455632.99782      0.1047
 2456763.91368      0.1237      2455632.99884      0.1057
 2456763.91425      0.1259      2455633.00087      0.0948
 2456763.91481      0.1187      2455633.00189      0.0884
 2456763.91538      0.1145      2455633.00291      0.0914
 2456763.91595      0.1209      2455633.00393      0.0752
 2456763.91651      0.1203      2455633.00495      0.0835
 2456763.91708      0.1212      2455633.00596      0.0747
 2456763.91765      0.1240      2455633.00698      0.0704
 2456763.91822      0.1166      2455633.00800      0.0719
 2456763.91878      0.1126      2455633.00902      0.0670
 2456763.91935      0.1286      2455633.01004      0.0610
 2456763.91992      0.1184      2455633.01106      0.0508
 2456763.92048      0.1193      2455633.01208      0.0516
 2456763.92105      0.1239      2455633.01309      0.0497
 2456763.92162      0.1106      2455633.01411      0.0376
 2456763.92219      0.1159      2455633.01513      0.0421
 2456763.92275      0.1064      2455633.01615      0.0441
 2456763.92332      0.1040      2455633.01914      0.0324
 2456763.92389      0.1185      2455633.02016      0.0237
 2456763.92445      0.1067      2455633.02117      0.0217
 2456763.92502      0.1044      2455633.02219      0.0147
 2456763.92559      0.1110      2455633.02321      0.0156
 2456763.92616      0.1133      2455633.02423      0.0084
 2456763.92672      0.1028      2455633.02525      0.0032
 2456763.92729      0.1059      2455633.02627      0.0043
 2456763.92786      0.1114      2455633.02729      0.0034
 2456763.92842      0.1062      2455633.02830     -0.0073
 2456763.92899      0.1076      2455633.02932     -0.0052
 2456763.92956      0.1036      2455633.03034     -0.0003
 2456763.93013      0.1082      2455633.03136      0.0130
 2456763.93069      0.0979      2455633.03238      0.0397
 2456763.93126      0.0974      2455633.03340      0.0721
 2456763.93183      0.0970      2455633.03442      0.1047
 2456763.93239      0.0887      2455633.93335      0.3438
 2456763.93296      0.0930      2455633.93437      0.2485
 2456763.93353      0.0895      2455633.93533      0.1944
 2456763.93410      0.0891      2455633.93621      0.1906
 2456763.93466      0.0906      2455633.93705      0.1935
 2456763.93523      0.0778      2455633.93790      0.1921
 2456763.93580      0.0923      2455633.93874      0.1905
 2456763.93636      0.0822      2455633.93958      0.1848
 2456763.93693      0.0843      2455633.94043      0.1847
 2456763.93750      0.0822      2455633.94127      0.1974
 2456763.93807      0.0814      2455633.94212      0.1873
 2456763.93863      0.0820      2455633.94296      0.1860
 2456763.93920      0.0752      2455633.94381      0.1894
 2456763.93977      0.0764      2455633.94465      0.1865
 2456763.94033      0.0675      2455633.94550      0.1921
 2456763.94090      0.0809      2455633.94634      0.1844
 2456763.94147      0.0772      2455633.94719      0.1827
 2456763.94204      0.0733      2455633.94803      0.1845
 2456763.94260      0.0714      2455633.94888      0.1803
 2456763.94317      0.0788      2455633.94972      0.1829
 2456763.94374      0.0621      2455633.95057      0.1784
 2456763.94430      0.0689      2455633.95141      0.1743
 2456763.94487      0.0615      2455633.95226      0.1749
 2456763.94544      0.0625      2455633.95310      0.1793
 2456763.94601      0.0670      2455633.95395      0.1690
 2456763.94657      0.0613      2455633.95479      0.1638
 2456763.94714      0.0585      2455633.95564      0.1617
 2456763.94771      0.0636      2455633.95648      0.1605
 2456763.94827      0.0526      2455633.95733      0.1635
 2456763.94884      0.0573      2455633.95817      0.1589
 2456763.94941      0.0475      2455633.95902      0.1482
 2456763.94998      0.0460      2455633.95986      0.1495
 2456763.95054      0.0436      2455633.96071      0.1511
 2456763.95111      0.0389      2455633.96155      0.1490
 2456763.95168      0.0483      2455633.96240      0.1397
 2456763.95224      0.0506      2455633.96324      0.1425
 2456763.95281      0.0373      2455633.96409      0.1377
 2456763.95338      0.0261      2455633.96493      0.1387
 2456763.95451      0.0314      2455633.96578      0.1302
 2456763.95565      0.0307      2455633.96662      0.1289
 2456763.95621      0.0229      2455633.96747      0.1244
 2456763.95678      0.0298      2455633.96831      0.1107
 2456763.95735      0.0164      2455633.96916      0.1129
 2456763.95792      0.0208      2455633.97000      0.1065
 2456763.95848      0.0171      2455633.97085      0.1105
 2456763.95905      0.0092      2455633.97169      0.1024
 2456763.95962      0.0170      2455633.97254      0.0985
 2456763.96018      0.0176      2455633.97338      0.0968
 2456763.96075      0.0093      2455633.97423      0.0934
 2456763.96132      0.0024      2455633.97507      0.0884
 2456763.96189     -0.0020      2455633.97592      0.0876
 2456763.96245      0.0103      2455633.97676      0.0858
 2456763.96302      0.0082      2455633.97761      0.0771
 2456763.96359     -0.0030      2455633.97845      0.0814
 2456763.96415     -0.0020      2455633.97930      0.0726
 2456763.96472     -0.0010      2455633.98014      0.0678
 2456763.96529      0.0042      2455633.98099      0.0652
 2456763.96585     -0.0070      2455633.98183      0.0585
 2456763.96642     -0.0050      2455633.98268      0.0619
 2456763.96699     -0.0060      2455633.98352      0.0549
 2456763.96756      0.0069      2455633.98437      0.0524
 2456763.96812      0.0038      2455633.98521      0.0511
 2456763.96869      0.0058      2455633.98606      0.0431
 2456763.96926      0.0249      2455633.98690      0.0420
 2456763.96982      0.0348      2455633.98775      0.0379
 2456763.97039      0.0527      2455633.98859      0.0371
 2456763.97096      0.0423      2455633.98944      0.0306
 2456763.97153      0.0661      2455633.99028      0.0245
 2456763.97209      0.0940      2455633.99113      0.0185
 2456763.97266      0.0941      2455633.99197      0.0252
 2456763.97323      0.1104      2455633.99282      0.0220
 2456763.97379      0.1188      2455633.99366      0.0211
 2456763.97436      0.1378      2455633.99451      0.0269
 2456763.97493      0.1343      2455633.99535      0.0175
 2456763.97550      0.1333      2455633.99620      0.0131
 2456763.97606      0.1215      2455633.99704      0.0167
 2456763.97663      0.1019      2455633.99789      0.0137
 2456763.97720      0.0958      2455633.99873      0.0074
 2456763.97776      0.0803      2455633.99958      0.0057
 2456763.97833      0.0719      2455634.00042      0.0044
 2456763.97890      0.0621      2455634.00127      0.0132
 2456763.97947      0.0483      2455634.00211      0.0289
 2456763.98003      0.0469      2455634.00296      0.0509
 2456763.98060      0.0315      2455634.00388      0.0675
 2456763.98117      0.0256      2455634.00473      0.0958
 2456763.98173      0.0128      2455634.00557      0.1154
 2456763.98230      0.0101      2455634.00642      0.1490
 2456763.98287     -0.0030      2455634.00726      0.1680
 2456763.98344      0.0077      2455634.00811      0.1755
 2456763.98400      0.0112      2455634.00895      0.1743
 2456763.98457      0.0104      2455634.00980      0.1550
 2456763.98514      0.0092      2455634.01064      0.1374
 2456763.98570      0.0072      2455634.01149      0.1053
 2456763.98627      0.0135      2455634.01234      0.0782
 2456763.98684      0.0166      2455634.01319      0.0499
 2456763.98741      0.0121      2455634.01403      0.0282
 2456763.98797      0.0138      2455634.01488      0.0160
 2456763.98854      0.0218      2455634.01572     -0.0010
 2456763.98911      0.0167      2455634.01657     -0.0005
 2456763.98967      0.0226      2455634.01741     -0.0010
 2456763.99024      0.0180      2455634.01826     -0.0028
 2456763.99081      0.0229      2455634.01910      0.0070
 2456763.99138      0.0256      2455634.01995      0.0052
 2456763.99194      0.0167      2455634.02079      0.0050
 2456763.99251      0.0176      2455634.02164      0.0138
 2456763.99308      0.0274      2455634.02248      0.0131
 2456763.99364      0.0223      2455634.02333      0.0161
 2456763.99478      0.0273      2455634.02417      0.0223
 2456763.99535      0.0283      2455634.02502      0.0238
 2456763.99591      0.0249      2455634.02586      0.0272
 2456763.99648      0.0285      2455634.02671      0.0329
 2456763.99705      0.0353      2455634.02755      0.0372
 2456763.99761      0.0409      2455634.02840      0.0420
 2456763.99818      0.0414      2455634.02924      0.0466
 2456763.99932      0.0368      2455634.03009      0.0459
 2456763.99988      0.0410      2455634.03093      0.0492
 2456764.00045      0.0435      2455634.03178      0.0471
 2456764.00102      0.0513      2455634.03262      0.0532
 2456764.00158      0.0499      2455634.03347      0.0577
 2456764.00215      0.0529      2455634.03431      0.0661
 2456764.00272      0.0439      2455662.87127      0.1826
 2456764.00329      0.0531      2455662.87225      0.1900
 2456764.00385      0.0646      2455662.87323      0.1857
 2456764.00442      0.0622      2455662.87422      0.1851
 2456764.00555      0.0705      2455662.87520      0.1810
 2456764.00612      0.0610      2455662.87619      0.1926
 2456764.00669      0.0723      2455662.87718      0.2431
 2456764.00726      0.0697      2455662.87816      0.3296
 2456764.00782      0.0603      2455662.87915      0.4534
 2456764.00896      0.0709      2455662.88014      0.6090
 2456764.00952      0.0658      2455662.88114      0.8168
 2456764.01009      0.0719      2455662.88212      1.0617
 2456764.01066      0.0765      2455662.88312      1.3467
 2456764.01123      0.0756      2455662.88410      1.4946
 2456764.01236      0.0897      2455662.88510      1.3977
 2456764.01293      0.0760      2455662.88608      1.1624
 2456764.01406      0.0889      2455662.88708      0.9053
 2456764.01463      0.0753      2455662.88807      0.6768
 2456764.01520      0.0993      2455662.88907      0.4934
 2456778.82165      0.0850      2455662.89006      0.3578
 2456778.82222      0.0796      2455662.89105      0.2636
 2456778.82279      0.0759      2455662.89204      0.1951
 2456778.82335      0.0797      2455662.89304      0.1765
 2456778.82392      0.0685      2455662.89403      0.1679
 2456778.82449      0.0746      2455662.89503      0.1764
 2456778.82506      0.0684      2455662.89602      0.1680
 2456778.82562      0.0683      2455662.89703      0.1727
 2456778.82619      0.0614      2455662.89803      0.1713
 2456778.82676      0.0588      2455662.89902      0.1716
 2456778.82732      0.0560      2455662.90002      0.1699
 2456778.82789      0.0658      2455662.90101      0.1611
 2456778.82846      0.0605      2455662.90202      0.1589
 2456778.82903      0.0562      2455662.90301      0.1654
 2456778.82959      0.0604      2455662.90401      0.1566
 2456778.83016      0.0507      2455662.90502      0.1629
 2456778.83073      0.0433      2455662.90601      0.1646
 2456778.83129      0.0504      2455662.90702      0.1571
 2456778.83186      0.0509      2455662.90801      0.1524
 2456778.83243      0.0407      2455662.90902      0.1494
 2456778.83300      0.0356      2455662.91002      0.1594
 2456778.83356      0.0412      2455662.91102      0.1486
 2456778.83413      0.0427      2455662.91202      0.1525
 2456778.83470      0.0341      2455662.91303      0.1483
 2456778.83526      0.0365      2455662.91403      0.1476
 2456778.83583      0.0353      2455662.91504      0.1333
 2456778.83640      0.0375      2455662.91604      0.1321
 2456778.83696      0.0239      2455662.91704      0.1305
 2456778.83753      0.0273      2455662.91805      0.1276
 2456778.83810      0.0268      2455662.91906      0.1371
 2456778.83867      0.0244      2455662.92005      0.1335
 2456778.83923      0.0204      2455662.92106      0.1306
 2456778.83980      0.0264      2455662.92207      0.1251
 2456778.84037      0.0221      2455662.92307      0.1218
 2456778.84093      0.0136      2455662.92408      0.1250
 2456778.84150      0.0166      2455662.92509      0.1133
 2456778.84207      0.0210      2455662.92610      0.1097
 2456778.84264      0.0130      2455662.92711      0.1041
 2456778.84320      0.0117      2455662.92812      0.0909
 2456778.84377      0.0068      2455662.92913      0.0951
 2456778.84434      0.0039      2455662.93013      0.0769
 2456778.84490      0.0065      2455662.93114      0.0887
 2456778.84547      0.0108      2455662.93216      0.0763
 2456778.84604     -0.0010      2455662.93317      0.0657
 2456778.84661      0.0054      2455662.93417      0.0732
 2456778.84717      0.0040      2455662.93519      0.0628
 2456778.84774      0.0042      2455662.93620      0.0702
 2456778.84831     -0.0020      2455662.93722      0.0670
 2456778.84887     -0.0040      2455662.93822      0.0658
 2456778.84944     -0.0070      2455662.93924      0.0638
 2456778.85001      0.0015      2455662.94025      0.0641
 2456778.85058     -0.0010      2455662.94128      0.0598
 2456778.85114      0.0086      2455662.94229      0.0500
 2456778.85171      0.0161      2455662.94330      0.0501
 2456778.85228      0.0256      2455662.94432      0.0430
 2456778.85284      0.0451      2455662.94533      0.0512
 2456778.85341      0.0404      2455662.94635      0.0454
 2456778.85398      0.0647      2455662.94737      0.0422
 2456778.85455      0.0796      2455662.94839      0.0291
 2456778.85511      0.0860      2455662.94940      0.0213
 2456778.85568      0.0995      2455662.95042      0.0150
 2456778.85625      0.1137      2455662.95144      0.0115
 2456778.85681      0.1146      2455662.95246      0.0068
 2456778.85738      0.1246      2455662.95348      0.0032
 2456778.85795      0.1236      2455662.95451      0.0023
 2456778.85852      0.1226      2455662.95553     -0.0017
 2456778.85908      0.1112      2455662.95655     -0.0068
 2456778.85965      0.1032      2455662.95756     -0.0236
 2456778.86022      0.0922      2455662.95858     -0.0109
 2456778.86078      0.0811      2455662.95961      0.0137
 2456778.86135      0.0681      2455662.96063      0.0365
 2456778.86192      0.0503      2455662.96166      0.0749
 2456778.86249      0.0449      2455662.96268      0.1030
 2456778.86305      0.0313      2455662.96370      0.1305
 2456778.86362      0.0157      2455662.96473      0.1540
 2456778.86419      0.0091      2455662.96575      0.1537
 2456778.86475      0.0058      2455662.96678      0.1425
 2456778.86532      0.0000      2455662.96781      0.1158
 2456778.86589     -0.0030      2455662.96883      0.0890
 2456778.86646      0.0001      2455663.85927      0.5682
 2456778.86702      0.0049      2455663.85990      0.4599
 2456778.86759      0.0019      2455663.86054      0.3811
 2456778.86816     -0.0040      2455663.86118      0.3069
 2456778.86872      0.0002      2455663.86181      0.2511
 2456778.86929      0.0025      2455663.86245      0.2111
 2456778.86986      0.0063      2455663.86310      0.1869
 2456778.87043      0.0153      2455663.86373      0.1886
 2456778.87099      0.0077      2455663.86437      0.1881
 2456778.87156      0.0050      2455663.86502      0.1913
 2456778.87213      0.0091      2455663.86566      0.1870
 2456778.87269      0.0180      2455663.86630      0.1808
 2456778.87326      0.0169      2455663.86694      0.1958
 2456778.87383      0.0132      2455663.86759      0.1872
 2456778.87440      0.0165      2455663.86823      0.1929
 2456778.87496      0.0224      2455663.86887      0.1834
 2456778.87553      0.0188      2455663.86952      0.1816
 2456778.87610      0.0230      2455663.87016      0.1860
 2456778.87666      0.0183      2455663.87081      0.1916
 2456778.87723      0.0328      2455663.87145      0.1753
 2456778.87780      0.0307      2455663.87209      0.1804
 2456778.87837      0.0281      2455663.87274      0.1810
 2456778.87893      0.0323      2455663.87339      0.1801
 2456778.87950      0.0321      2455663.87404      0.1812
 2456778.88007      0.0394      2455663.87468      0.1835
 2456778.88063      0.0338      2455663.87533      0.1850
 2456778.88120      0.0383      2455663.87598      0.1770
 2456778.88703      0.0694      2455663.87663      0.1735
 2456778.88760      0.0602      2455663.87729      0.1757
 2456778.88817      0.0649      2455663.87794      0.1770
 2456778.88874      0.0680      2455663.87858      0.1693
 2456778.88930      0.0567      2455663.87923      0.1746
 2456778.88987      0.0777      2455663.87989      0.1662
 2456778.89044      0.0646      2455663.88054      0.1660
 2456778.89100      0.0661      2455663.88119      0.1639
 2456778.89157      0.0752      2455663.88184      0.1625
 2456778.89214      0.0830      2455663.88250      0.1656
 2456778.89271      0.0792      2455663.88314      0.1585
 2456778.89327      0.0709      2455663.88380      0.1603
 2456778.89384      0.0799      2455663.88445      0.1541
 2456778.89441      0.0816      2455663.88511      0.1548
 2456778.89499      0.0860      2455663.88576      0.1562
 2456778.89555      0.0833      2455663.88642      0.1550
 2456778.89612      0.0937      2455663.88707      0.1544
 2456778.89669      0.0845      2455663.88773      0.1476
 2456778.89725      0.0812      2455663.88839      0.1479
 2456778.89782      0.0860      2455663.88905      0.1394
 2456778.89839      0.0811      2455663.88971      0.1438
 2456778.89896      0.0921      2455663.89036      0.1379
 2456778.89952      0.1007      2455663.89101      0.1381
 2456778.90009      0.0886      2455663.91700      0.0269
 2456778.90066      0.0977      2455663.91764      0.0321
 2456778.90122      0.1022      2455663.91827      0.0556
 2456778.90179      0.0958      2455663.91891      0.0241
 2456778.90236      0.0988      2455663.91955      0.0204
 2456778.90293      0.1083      2455663.92019      0.0202
 2456778.90349      0.0994      2455663.92083      0.0152
 2456778.90406      0.1028      2455663.92147      0.0176
 2456778.90463      0.1025      2455663.92210      0.0169
 2456778.90519      0.1048      2455663.92275      0.0139
 2456778.90576      0.0993      2455663.92339      0.0115
 2456778.90633      0.1060      2455663.92404      0.0067
 2456778.90690      0.1039      2455663.92467      0.0022
 2456778.90746      0.1138      2455663.92532      0.0014
 2456778.90803      0.1029      2455663.92596     -0.0013
 2456778.90916      0.1090      2455663.92661     -0.0126
 2456778.90973      0.1207      2455663.92725     -0.0040
 2456778.91030      0.1167      2455663.92789     -0.0037
 2456778.91087      0.1135      2455663.92854      0.0006
 2456778.91143      0.1110      2455663.92919      0.0078
 2456778.91200      0.1154      2455663.92982      0.0202
 2456778.91257      0.1117      2455663.93047      0.0271
 2456778.91313      0.1212      2455663.93112      0.0641
 2456778.91370      0.1159      2455663.93177      0.0769
 2456778.91427      0.1135      2455663.93242      0.0859
 2456778.91484      0.1195      2455663.93306      0.1147
 2456778.91540      0.1205      2455664.85754      0.1554
 2456778.91597      0.1264      2455664.85818      0.1498
 2456778.91654      0.1203      2455664.85882      0.1409
 2456778.91710      0.1170      2455664.85945      0.1463
 2456778.91767      0.1246      2455664.86009      0.1334
 2456778.91824      0.1172      2455664.86073      0.1344
 2456778.91880      0.1248      2455664.86138      0.1417
 2456778.91937      0.1230      2455664.90777      0.1546
 2456778.91994      0.1275      2455664.90840      0.1408
 2456778.92051      0.1289      2455664.90905      0.1190
 2456778.92107      0.1254      2455664.90969      0.1071
 2456778.92164      0.1340      2455664.91032      0.0800
 2456778.92221      0.1306      2455664.91152      0.0495
 2456778.92277      0.1352      2455664.91227      0.0297
 2456778.92334      0.1234      2455664.91302      0.0146
 2456778.92391      0.1341      2455664.91377      0.0031
 2456778.92448      0.1324      2455664.91454     -0.0006
 2456778.92504      0.1268      2455664.91529      0.0006
 2456778.92618      0.1334      2455664.91604     -0.0033
 2456778.92674      0.1352      2455664.91680      0.0039
 2456778.92731      0.1376      2455664.91756      0.0033
 2456778.92788      0.1292      2455664.91831      0.0057
 2456778.92845      0.1393      2455664.91907      0.0127
 2456778.92901      0.1328      2455664.91983      0.0120
 2456778.92958      0.1310      2455664.92059      0.0158
 2456778.93015      0.1300      2455664.92134      0.0242
 2456778.93071      0.1324      2455664.92211      0.0206
 2456778.93128      0.1618      2455664.92287      0.0197
 2456778.93185      0.2181      2455664.92362      0.0247
 2456778.93242      0.2709      2455664.92439      0.0226
 2456778.93298      0.3353      2455664.92515      0.0305
 2456778.93355      0.4096      2455664.92590      0.0337
 2456778.93412      0.4893      2455664.92667      0.0338
 2456778.93468      0.6044      2455664.92743      0.0386
 2456778.93525      0.7119      2455664.92819      0.0415
 2456778.93582      0.8523      2455664.92896      0.0434
 2456778.93639      0.9927      2455664.92972      0.0483
 2456778.93695      1.1545      2455664.93049      0.0554
 2456778.93752      1.3184      2455664.93125      0.0590
 2456778.93809      1.4418      2455664.93201      0.0579
 2456778.93865      1.4752      2455664.93278      0.0567
 2456778.93922      1.4132      2455664.93354      0.0629
 2456778.93979      1.2913      2455664.93430      0.0677
 2456778.94036      1.1155      2455664.93507      0.0693
 2456778.94092      0.9594      2455664.93583      0.0782
 2456778.94149      0.8121      2455664.93661      0.0764
 2456778.94206      0.6828      2455664.93737      0.0781
 2456778.94262      0.5819      2455664.93814      0.0864
 2456778.94319      0.4744      2455664.93890      0.0874
 2456778.94376      0.3830      2455664.93968      0.0892
 2456778.94433      0.3066      2455664.94044      0.0963
 2456778.94489      0.2440      2455664.94121      0.0942
 2456778.94546      0.2018      2455664.94198      0.1022
 2456778.94603      0.1565      2455664.94275      0.1022
 2456778.94659      0.1337      2455664.94352      0.1043
 2456778.94716      0.1369      2455664.94429      0.1029
 2456778.94773      0.1309      2455664.94507      0.1125
 2456778.94830      0.1225      2455664.94583      0.1121
 2456778.94886      0.1241      2455664.94661      0.1257
 2456778.94943      0.1323      2455664.94738      0.1239
 2456778.95000      0.1318      2455664.94816      0.1300
 2456778.95056      0.1314      2455664.94893      0.1353
 2456778.95113      0.1241      2455664.94971      0.1288
 2456778.95170      0.1225      2455664.95049      0.1338
 2456778.95227      0.1292      2455664.95126      0.1404
 2456778.95283      0.1224      2455664.95204      0.1398
 2456778.95340      0.1235      2455664.95281      0.1431
 2456778.95397      0.1251      2455664.95359      0.1524
 2456778.95453      0.1244      2455664.95436      0.1492
 2456778.95510      0.1280      2455664.95514      0.1572
 2456778.95567      0.1267      2455664.95591      0.1585
 2456778.95624      0.1251      2455664.95669      0.1506
 2456778.95680      0.1238      2455664.96293      0.1625
 2456778.95737      0.1155      2455664.96372      0.1701
 2456778.95794      0.1311      2455664.96450      0.1774
 2456778.95850      0.1257      2455664.96528      0.1776
 2456778.95907      0.1196      2455664.96606      0.1810
 2456778.95964      0.1207      2455664.96684      0.1867
 2456778.96021      0.1258      2455664.96763      0.1810
 2456778.96077      0.1308      2455664.96841      0.1876
 2456778.96134      0.1170      2455664.96920      0.1823
 2456778.96191      0.1241      2455664.96999      0.1850
 2456778.96247      0.1246      2455664.97078      0.1851
 2456778.96304      0.1230      2455666.83516      0.0141
 2456778.96361      0.1275      2455666.83603      0.0160
 2456778.96418      0.1212      2455666.83690      0.0152
 2456778.96474      0.1299      2455666.83777      0.0103
 2456778.96531      0.1162      2455666.83863      0.0043
 2456778.96588      0.1226      2455666.83950      0.0089
 2456778.96644      0.1210      2455666.84038      0.0153
 2456778.96701      0.1168      2455666.84125      0.0316
 2456778.96758      0.1149      2455666.84212      0.0464
 2456778.96814      0.1138      2455666.84300      0.0736
 2456778.96871      0.1145      2455666.84387      0.0915
 2456778.96928      0.1193      2455666.84475      0.1269
 2456778.96985      0.1145      2455666.84561      0.1584
 2456778.97041      0.1065      2455666.84649      0.1689
 2456778.97098      0.1093      2455666.84736      0.1742
 2456778.97155      0.1167      2455666.84824      0.1779
 2456778.97211      0.1096      2455666.84911      0.1572
 2456778.97268      0.1061      2455666.84999      0.1332
 2456778.97325      0.1043      2455666.85087      0.1076
 2456778.97382      0.1032      2455666.85174      0.0846
 2456778.97438      0.1015      2455666.85262      0.0613
 2456778.97495      0.0897      2455666.85350      0.0327
 2456778.97552      0.0938      2455666.85438      0.0196
 2456778.97608      0.0971      2455666.85524      0.0080
 2456778.97665      0.0952      2455666.85612     -0.0026
 2456778.97722      0.0972      2455666.85700     -0.0035
 2456778.97779      0.0896      2455666.85788     -0.0019
 2456778.97835      0.0926      2455666.85876      0.0149
 2456778.97892      0.0834      2455666.85964      0.0100
 2456778.97949      0.0843      2455666.86052      0.0122
 2456778.98005      0.0837      2455666.86141      0.0117
 2456778.98062      0.0920      2455666.86229      0.0129
 2456778.98119      0.0876      2455666.86317      0.0137
 2456778.98176      0.0810      2455666.86405      0.0117
 2456778.98232      0.0730      2455666.86493      0.0075
 2456778.98289      0.0726      2455666.86582      0.0199
 2456778.98346      0.0789      2455666.86670      0.0110
 2456778.98402      0.0758      2455666.86758      0.0198
 2456778.98459      0.0688      2455666.86847      0.0177
 2456778.98516      0.0820      2455666.86935      0.0235
 2456778.98573      0.0697      2455666.87024      0.0244
 2456778.98629      0.0695      2455666.87113      0.0338
 2456778.98686      0.0619      2455666.87201      0.0297
 2456778.98743      0.0740      2455666.87291      0.0386
 2456778.98799      0.0512      2455666.87380      0.0343
 2456778.98856      0.0516      2455666.87469      0.0401
 2456778.98913      0.0584      2455666.87557      0.0503
 2456778.98970      0.0517      2455666.87646      0.0543
 2456778.99026      0.0630      2455666.87735      0.0533
 2456778.99083      0.0655      2455666.87824      0.0547
 2456778.99140      0.0555      2455666.87913      0.0601
 2456778.99196      0.0591      2455666.88001      0.0734
 2456778.99253      0.0433      2455666.88090      0.0653
 2456778.99310      0.0427      2455666.88179      0.0781
 2456778.99367      0.0435      2455666.88269      0.0851
 2456778.99423      0.0356      2455666.88358      0.0847
 2456778.99480      0.0295      2455666.88447      0.0944
 2456778.99537      0.0248      2455666.88537      0.1027
 2456778.99593      0.0324      2455666.88626      0.1193
 2456780.81117      0.0106      2455666.88715      0.1111
 2456780.81173      0.0102      2455666.88804      0.1164
 2456780.81230      0.0126      2455666.88895      0.1240
 2456780.81287      0.0160      2455666.88984      0.1176
 2456780.81344      0.0126      2455666.89073      0.1327
 2456780.81400      0.0159      2455666.89163      0.1326
 2456780.81457      0.0217      2455666.89252      0.1348
 2456780.81514      0.0199      2455666.89343      0.1346
 2456780.81570      0.0165      2455666.89432      0.1381
 2456780.81627      0.0250      2455666.89522      0.1450
 2456780.81684      0.0261      2455666.89612      0.1410
 2456780.81741      0.0245      2455666.89701      0.1552
 2456780.81797      0.0337      2455666.89792      0.1493
 2456780.81854      0.0265      2455666.89882      0.1478
 2456780.81912      0.0338      2455666.89972      0.1503
 2456780.81969      0.0330      2455666.90063      0.1516
 2456780.82025      0.0418      2455666.90153      0.1512
 2456780.82082      0.0384      2455666.90269      0.1580
 2456780.82139      0.0374      2455666.90379      0.1547
 2456780.82195      0.0300      2455666.90488      0.1556
 2456780.82252      0.0386      2455666.90598      0.1585
 2456780.82309      0.0404      2455666.90710      0.1587
 2456780.82366      0.0448      2455666.90820      0.1654
 2456780.82422      0.0433      2455666.90929      0.1651
 2456780.82479      0.0475      2455666.91039      0.1752
 2456780.82536      0.0353      2455666.91151      0.1738
 2456780.82592      0.0452      2455666.91260      0.1829
 2456780.82649      0.0475      2455666.91372      0.1792
 2456780.82706      0.0545      2455666.91482      0.1810
 2456780.82763      0.0519      2455666.91593      0.1711
 2456780.82819      0.0603      2455666.91703      0.1791
 2456780.82876      0.0516      2455666.91814      0.1702
 2456780.82933      0.0591      2455666.91924      0.1775
 2456780.82989      0.0594      2455666.92035      0.1756
 2456780.83046      0.0621      2455666.92146      0.2222
 2456780.83103      0.0665      2455666.92257      0.3192
 2456780.83160      0.0647      2455666.92367      0.4614
 2456780.83216      0.0650      2455666.92478      0.6420
 2456780.83273      0.0726      2455666.92589      0.8957
 2456780.83330      0.0717      2455666.92700      1.1746
 2456780.83386      0.0709      2455666.92811      1.3978
 2456780.83443      0.0770      2455666.92923      1.3720
 2456780.83500      0.0752      2455666.93033      1.0984
 2456780.83557      0.0815      2455666.93144      0.8234
 2456780.83613      0.0748      2455666.93255      0.6063
 2456780.83670      0.0788      2455666.93366      0.4141
 2456780.83727      0.0846      2455666.93477      0.2890
 2456780.83783      0.0834      2455666.93589      0.2023
 2456780.83840      0.0923      2455666.93700      0.1723
 2456780.83897      0.0800      2455666.93811      0.1823
 2456780.83954      0.0910      2455666.93923      0.1898
 2456780.84010      0.0915      2455666.94034      0.2013
 2456780.84067      0.0927      2455666.94146      0.1724
 2456780.84124      0.0898      2455666.94257      0.1704
 2456780.84180      0.0896      2455666.94368      0.1656
 2456780.84237      0.0968      2455666.94480      0.1772
 2456780.84294      0.0940      2455666.94593      0.1715
 2456780.84351      0.0983      2455666.94704      0.1707
 2456780.84407      0.0986      2455666.94816      0.1747
 2456780.84464      0.0999      2455666.94927      0.1729
 2456780.84521      0.0994      2455666.95039      0.1732
 2456780.84577      0.1074      2455666.95152      0.1776
 2456780.84634      0.1016      2455667.88867      0.1946
 2456780.84691      0.1050      2455667.88977      0.1966
 2456780.84748      0.1088      2455667.89087      0.1913
 2456780.84804      0.1070      2455667.89197      0.2398
 2456780.84861      0.1081      2455667.89307      0.3378
 2456780.84918      0.1108      2455667.89417      0.4871
 2456780.84974      0.1095      2455667.89528      0.6592
 2456780.85031      0.1140      2455667.89638      0.9151
 2456780.85088      0.1155      2455667.89748      1.1921
 2456780.85145      0.1157      2455667.89863      1.4821
 2456780.85201      0.1173      2455667.89939      1.5299
 2456780.85258      0.1176      2455667.90015      1.3738
 2456780.85315      0.1178      2455667.90090      1.1826
 2456780.85371      0.1234      2455667.90166      0.9675
 2456780.85428      0.1298      2455667.90241      0.7812
 2456780.85485      0.1220      2455667.90316      0.6472
 2456780.85542      0.1261      2455667.90392      0.4936
 2456780.85598      0.1276      2455667.90468      0.3997
 2456780.85655      0.1314      2455667.90544      0.3117
 2456780.85712      0.1244      2455667.90619      0.2451
 2456780.85768      0.1340      2455667.90694      0.2083
 2456780.85825      0.1230      2455667.90771      0.1873
 2456780.85882      0.1264      2455667.90846      0.1873
 2456780.85939      0.1316      2455667.90922      0.1873
 2456780.85995      0.1254      2455667.90999      0.1885
 2456780.86052      0.1294      2455667.91074      0.1955
 2456780.86109      0.1284      2455667.91150      0.1957
 2456780.86165      0.1304      2455667.91227      0.1908
 2456780.86222      0.1381      2455667.91303      0.1828
 2456780.86279      0.1351      2455667.91378      0.1833
 2456780.86335      0.1308      2455667.91455      0.1861
 2456780.86392      0.1307      2455667.91531      0.1798
 2456780.86449      0.1301      2455667.91608      0.1860
 2456780.86506      0.1305      2455667.91684      0.1799
 2456780.86562      0.1278      2455667.91760      0.1840
 2456780.86619      0.1335      2455667.91837      0.1723
 2456780.86676      0.1305      2455667.91913      0.1748
 2456780.86732      0.1347      2455667.91990      0.1766
 2456780.86789      0.1332      2455667.92066      0.1687
 2456780.86846      0.1304      2455667.92144      0.1705
 2456780.86903      0.1301      2455667.92220      0.1719
 2456780.86959      0.1267      2455667.92296      0.1641
 2456780.87016      0.1362      2455667.92373      0.1606
 2456780.87073      0.1367      2455667.92450      0.1623
 2456780.87129      0.1300      2455667.92527      0.1694
 2456780.87186      0.1514      2455667.92603      0.1563
 2456780.87243      0.1576      2455667.92681      0.1565
 2456780.87300      0.2020      2455667.92757      0.1594
 2456780.87356      0.2305      2455667.92835      0.1586
 2456780.87413      0.3133      2455667.92911      0.1517
 2456780.87470      0.3804      2455667.92988      0.1500
 2456780.87526      0.4833      2455667.93065      0.1430
 2456780.87583      0.5842      2455667.93142      0.1524
 2456780.87640      0.6944      2455667.93220      0.1433
 2456780.87697      0.8087      2455667.93296      0.1442
 2456780.87753      0.9795      2455667.93374      0.1371
 2456780.87810      1.1331      2455667.93451      0.1363
 2456780.87867      1.3146      2455667.93529      0.1335
 2456780.87923      1.4341      2455667.93607      0.1278
 2456780.87980      1.4773      2455667.93684      0.1265
 2456780.88037      1.4455      2455667.93762      0.1242
 2456780.88094      1.3306      2455667.93839      0.1280
 2456780.88150      1.1730      2455667.93917      0.1279
 2456780.88207      1.0105      2455667.93995      0.1226
 2456780.88264      0.8396      2455667.94073      0.1209
 2456780.88320      0.7082      2455667.94151      0.1111
 2456780.88377      0.5942      2455667.94228      0.1098
 2456780.88434      0.5178      2455667.94307      0.1071
 2456780.88562      0.3005      2455667.94423      0.1000
 2456780.88619      0.2463      2455667.94509      0.0959
 2456780.88676      0.1961      2455667.94596      0.1025
 2456780.88732      0.1524      2455667.94684      0.0903
 2456780.88789      0.1359      2455667.94771      0.0742
 2456780.88846      0.1330      2455667.94858      0.0840
 2456780.88903      0.1342      2455667.94945      0.0845
 2456780.88959      0.1342      2455667.95031      0.0778
 2456780.89016      0.1326      2455667.95119      0.0729
 2456780.89073      0.1326      2455667.95206      0.0710
 2456780.89129      0.1334      2455667.95294      0.0664
 2456780.89186      0.1364      2455667.95381      0.0662
 2456780.89243      0.1374      2455667.95469      0.0572
 2456780.89300      0.1327      2455667.95556      0.0517
 2456780.89356      0.1271      2455667.95644      0.0481
 2456780.89413      0.1286      2455667.95730      0.0416
 2456780.89470      0.1358      2455667.95818      0.0406
 2456780.89526      0.1293      2455667.95906      0.0278
 2456780.89583      0.1289      2455667.95993      0.0275
 2456780.89640      0.1257      2455667.96081      0.0277
 2456780.89697      0.1198      2455667.96169      0.0271
 2456780.89753      0.1325      2455667.96257      0.0228
 2456780.89810      0.1277      2455667.96345      0.0100
 2456780.89867      0.1303      2455667.96433      0.0186
 2456780.89923      0.1317      2455667.96521      0.0124
 2456780.89980      0.1211      2455667.96609      0.0145
 2456780.90037      0.1266      2455667.96697      0.0114
 2456780.90094      0.1281      2455667.96785      0.0142
 2456780.90150      0.1234      2455667.96873      0.0085
 2456780.90207      0.1252      2455667.96961      0.0019
 2456780.90264      0.1243      2455667.97049      0.0025
 2456780.90320      0.1218      2455667.97137      0.0010
 2456780.90377      0.1179      2455667.97226     -0.0044
 2456780.90434      0.1188      2455667.97314      0.0095
 2456780.90491      0.1190      2455667.97402      0.0275
 2456780.90547      0.1168      2455667.97490      0.0511
 2456780.90604      0.1257      2455667.97579      0.0779
 2456780.90661      0.1148      2455667.97667      0.1026
 2456780.90717      0.1180      2455667.97755      0.1306
 2456780.90774      0.1137      2455667.97844      0.1518
 2456780.90831      0.1168      2455667.97932      0.1720
 2456780.90888      0.1185      2455667.98021      0.1721
 2456780.90944      0.1160      2455667.98110      0.1628
 2456780.91001      0.1150      2455667.98198      0.1390
 2456780.91058      0.1110      2455667.98287      0.1098
 2456780.91114      0.1144      2455667.98376      0.0865
 2456780.91171      0.1094      2455667.98465      0.0535
 2456780.91228      0.1063      2455667.98555      0.0396
 2456780.91285      0.1069      2455667.98644      0.0180
 2456780.91341      0.1009      2455667.98732      0.0040
 2456780.91398      0.0994      2455667.98821     -0.0010
 2456780.91455      0.1015      2455667.98910      0.0000
 2456780.91511      0.0980      2455667.99000     -0.0075
 2456780.91568      0.0946      2455667.99089     -0.0032
 2456780.91625      0.0955      2455667.99178      0.0005
 2456780.91682      0.0998      2455667.99267      0.0074
 2456780.91738      0.1013      2455667.99357      0.0120
 2456780.91795      0.0955      2455667.99446      0.0159
 2456780.91852      0.0955      2455667.99536      0.0153
 2456780.91908      0.1045      2455667.99625      0.0212
 2456780.91965      0.0940      2455667.99714      0.0284
 2456780.92041      0.0865      2455667.99805      0.0298
 2456780.92098      0.0862      2455667.99894      0.0329
 2456780.92155      0.0892      2455667.99983      0.0413
 2456780.92212      0.0826      2455668.00073      0.0441
 2456780.92268      0.0766      2455668.00162      0.0462
 2456780.92325      0.0819      2455668.00251      0.0534
 2456780.92382      0.0770      2455668.00342      0.0558
 2456780.92438      0.0799      2455668.00431      0.0654
 2456780.92495      0.0713      2455668.00521      0.0594
 2456780.92552      0.0782      2455668.00611      0.0678
 2456780.92609      0.0714      2455668.00702      0.0696
 2456780.92665      0.0693      2455668.00791      0.0772
 2456780.92722      0.0646      2455668.84173      0.1654
 2456780.92779      0.0660      2455668.84260      0.1635
 2456780.92835      0.0684      2455668.84347      0.1645
 2456780.92892      0.0633      2455668.84435      0.1719
 2456780.92949      0.0598      2455668.84522      0.1796
 2456780.93006      0.0601      2455668.84609      0.1755
 2456780.93062      0.0579      2455668.84695      0.1781
 2456780.93119      0.0579      2455668.84782      0.1806
 2456780.93176      0.0556      2455668.84870      0.1715
 2456780.93232      0.0519      2455668.84957      0.1817
 2456780.93289      0.0534      2455668.85044      0.1836
 2456780.93346      0.0478      2455668.85132      0.1863
 2456780.93403      0.0500      2455668.85219      0.1838
 2456780.93459      0.0454      2455668.85307      0.1919
 2456780.93516      0.0490      2455668.85393      0.1874
 2456780.93573      0.0504      2455668.85481      0.1888
 2456780.93629      0.0447      2455668.85569      0.1901
 2456780.93686      0.0344      2455668.85656      0.1900
 2456780.93743      0.0386      2455668.85744      0.2010
 2456780.93800      0.0334      2455668.86184      0.2067
 2456780.93856      0.0317      2455668.86271      0.2466
 2456780.93913      0.0356      2455668.86359      0.3273
 2456780.93970      0.0296      2455668.86445      0.4322
 2456780.94026      0.0299      2455668.86532      0.5620
 2456780.94083      0.0258      2455668.86619      0.7298
 2456780.94140      0.0244      2455668.86706      0.9399
 2456780.94197      0.0233      2455668.86794      1.1658
 2456780.94253      0.0230      2455668.86881      1.4103
 2456780.94310      0.0243      2455668.86967      1.5517
 2456780.94367      0.0240      2455668.87055      1.4432
 2456780.94423      0.0245      2455668.87142      1.2237
 2456780.94480      0.0169      2455668.87230      0.9814
 2456780.94537      0.0147      2455668.87317      0.7629
 2456780.94594      0.0164      2455668.87405      0.5873
 2456780.94650      0.0117      2455668.87492      0.4549
 2456780.94707      0.0140      2455668.87580      0.3415
 2456780.94764      0.0120      2455668.87668      0.2515
 2456780.94820      0.0105      2455668.87754      0.2049
 2456780.94877      0.0099      2455668.87842      0.1918
 2456780.94934      0.0133      2455668.87930      0.1889
 2456780.94991      0.0051      2455668.88017      0.1889
 2456780.95047      0.0117      2455668.88105      0.1906
 2456780.95104      0.0043      2455668.88193      0.1958
 2456780.95161      0.0039      2455668.88281      0.1885
 2456780.95217      0.0029      2455668.88369      0.1931
 2456780.95274      0.0034      2455668.88457      0.1876
 2456780.95331      0.0055      2455668.88546      0.1899
 2456780.95388      0.0108      2455668.88634      0.1812
 2456780.95444      0.0176      2455668.88722      0.1933
 2456780.95501      0.0240      2455668.88810      0.1857
 2456780.95558      0.0311      2455668.88898      0.1901
 2456780.95614      0.0501      2455668.88986      0.1912
 2456780.95671      0.0603      2455668.89074      0.1845
 2456780.95728      0.0738      2455668.89163      0.1820
 2456780.95785      0.0881      2455668.89251      0.1812
 2456780.95841      0.0994      2455668.89339      0.1824
 2456780.95898      0.1088      2455668.89428      0.1761
 2456780.95955      0.1176      2455668.89516      0.1662
 2456780.96011      0.1232      2455668.89604      0.1695
 2456780.96068      0.1262      2455668.89693      0.1686
 2456780.96125      0.1217      2455668.89781      0.1620
 2456780.96182      0.1253      2455668.89870      0.1609
 2456780.96238      0.1067      2455668.89958      0.1606
 2456780.96295      0.0965      2455668.90047      0.1653
 2456780.96352      0.0918      2455668.90136      0.1645
 2456780.96408      0.0767      2455668.90224      0.1502
 2456780.96465      0.0690      2455668.90315      0.1464
 2456780.96522      0.0491      2455668.90403      0.1456
 2456780.96578      0.0312      2455668.90492      0.1455
 2456780.96635      0.0273      2455668.90581      0.1408
 2456780.96692      0.0208      2455668.90670      0.1342
 2456780.96749      0.0100      2455668.90759      0.1339
 2456780.96805      0.0119      2455668.90848      0.1347
 2456780.96862      0.0056      2455668.90937      0.1288
 2456780.96919      0.0031      2455668.91026      0.1196
 2456780.96975      0.0057      2455668.91116      0.1145
 2456780.97032      0.0050      2455668.91205      0.1149
 2456780.97089      0.0037      2455668.91294      0.1093
 2456780.97146      0.0078      2455668.91383      0.1116
 2456780.97202      0.0110      2455668.91472      0.1071
 2456780.97259      0.0102      2455668.91562      0.1016
 2456780.97316      0.0120      2455668.91651      0.0915
 2456780.97372      0.0104      2455668.91741      0.0881
 2456780.97429      0.0207      2455668.91831      0.0906
 2456780.97486      0.0199      2455668.91920      0.0823
 2456780.97543      0.0157      2455668.92010      0.0815
 2456780.97599      0.0130      2455668.92099      0.0744
 2456780.97656      0.0168      2455668.92190      0.0773
 2456780.97713      0.0243      2455668.92279      0.0716
 2456780.97769      0.0191      2455668.92369      0.0666
 2456780.97826      0.0337      2455668.92458      0.0640
 2456780.97883      0.0225      2455668.92548      0.0562
 2456780.97940      0.0261      2455668.92639      0.0562
 2456780.97996      0.0229      2455668.92728      0.0470
 2456780.98053      0.0261      2455668.92818      0.0520
 2456780.98110      0.0342      2455668.92908      0.0415
 2456780.98166      0.0325      2455668.92999      0.0416
 2456780.98223      0.0380      2455668.93089      0.0380
 2456780.98280      0.0330      2455668.93179      0.0350
 2456780.98337      0.0421      2455668.93270      0.0358
 2456780.98393      0.0461      2455668.93360      0.0349
 2456780.98450      0.0450      2455668.93450      0.0254
 2456780.98507      0.0435      2455668.93540      0.0232
 2456780.98563      0.0454      2455668.93631      0.0124
 2456780.98620      0.0434      2455668.93721      0.0096
 2456780.98677      0.0390      2455668.93811      0.0086
 2456780.98734      0.0548      2455668.93902      0.0014
 2456780.98790      0.0528      2455668.93992      0.0003
 2456780.98847      0.0510      2455668.94083     -0.0044
 2456780.98904      0.0619      2455668.94174     -0.0024
 2456780.98960      0.0599      2455668.94310      0.0063
 2456780.99017      0.0526      2455668.94397      0.0217
 2456780.99074      0.0634      2455668.94485      0.0351
 2456780.99131      0.0699      2455668.94572      0.0563
 2456780.99187      0.0705      2455668.94658      0.0811
 2456780.99244      0.0801      2455668.94745      0.1128
 2456780.99357      0.0754      2455668.94832      0.1325
 2456780.99414      0.0681      2455668.94920      0.1583
 2456780.99471      0.0792      2455668.95007      0.1769
 2457097.88350      0.0112      2455668.95094      0.1751
 2457097.88407      0.0107      2455668.95182      0.1637
 2457097.88463      0.0151      2455668.95268      0.1423
 2457097.88520      0.0107      2455668.95356      0.1196
 2457097.88577      0.0183      2455668.95443      0.0861
 2457097.88633      0.0125      2455668.95531      0.0552
 2457097.88690      0.0222      2455668.95618      0.0281
 2457097.88747      0.0262      2455668.95706      0.0115
 2457097.88804      0.0219      2455668.95793      0.0089
 2457097.88860      0.0256      2455668.95881     -0.0053
 2457097.88917      0.0260      2455668.95969     -0.0004
 2457097.88974      0.0295      2455668.96055     -0.0047
 2457097.89030      0.0344      2455668.96143      0.0035
 2457097.89087      0.0327      2455668.96231      0.0089
 2457097.89144      0.0321      2455668.96319      0.0094
 2457097.89201      0.0372      2455668.96407      0.0078
 2457097.89257      0.0415      2455668.96495      0.0153
 2457097.89314      0.0416      2455668.96583      0.0114
 2457097.89371      0.0433      2455668.96671      0.0251
 2457097.89427      0.0443      2455668.96759      0.0232
 2457097.89484      0.0433      2455668.96847      0.0276
 2457097.89541      0.0488      2455668.96935      0.0265
 2457097.89598      0.0453      2455668.97023      0.0420
 2457097.89654      0.0463      2455668.97113      0.0492
 2457097.89711      0.0526      2455668.97201      0.0511
 2457097.89768      0.0561      2455668.97290      0.0515
 2457097.89824      0.0566      2455668.97378      0.0511
 2457097.89881      0.0635      2455668.97466      0.0575
 2457097.89938      0.0518      2455668.97555      0.0629
 2457097.89995      0.0592      2455668.97643      0.0617
 2457097.90051      0.0665      2455668.97731      0.0694
 2457097.90108      0.0643      2455668.97821      0.0695
 2457097.90165      0.0668      2455668.97909      0.0709
 2457097.90221      0.0615      2455668.97998      0.0790
 2457097.90278      0.0697      2455668.98087      0.0811
 2457097.90335      0.0667      2455668.98238      0.0931
 2457097.90392      0.0731      2455668.98325      0.0984
 2457097.90448      0.0728      2455668.98412      0.0982
 2457097.90505      0.0710      2455668.98500      0.1008
 2457097.90562      0.0812      2455668.98587      0.1088
 2457097.90618      0.0857      2455668.98674      0.1137
 2457097.90675      0.0814      2455668.98760      0.1207
 2457097.90732      0.0859      2455668.98847      0.1178
 2457097.90789      0.0877      2455668.98934      0.1122
 2457097.90845      0.0941      2455668.99022      0.1175
 2457097.90902      0.0867      2455668.99109      0.1205
 2457097.90959      0.0921      2455668.99197      0.1237
 2457097.91015      0.0938      2455668.99284      0.1336
 2457097.91072      0.0978      2455668.99371      0.1363
 2457097.91129      0.0952      2455668.99458      0.1390
 2457097.91186      0.0984      2455668.99546      0.1357
 2457097.91242      0.0990      2455668.99634      0.1406
 2457097.91299      0.1005      2455668.99721      0.1479
 2457097.91356      0.0976      2455668.99809      0.1387
 2457097.91412      0.0981      2455668.99897      0.1479
 2457097.91469      0.1028      2455668.99984      0.1475
 2457097.91526      0.1056      2455669.00072      0.1480
 2457097.91583      0.1025      2455669.00160      0.1507
 2457097.91639      0.1173      2455669.00248      0.1489
 2457097.91696      0.1064      2455669.00336      0.1625
 2457097.91753      0.1079      2455669.00424      0.1588
 2457097.91809      0.1109      2455669.00512      0.1612
 2457097.91866      0.1106      2455669.00599      0.1729
 2457097.91923      0.1088      2455669.00687      0.1702
 2457097.91980      0.1117      2455669.00775      0.1745
 2457097.92036      0.1111      2455669.85651      0.1877
 2457097.92093      0.1157      2455669.86513      0.1714
 2457097.92150      0.1178      2455669.86577      0.1607
 2457097.92206      0.1198      2455669.86641      0.1668
 2457097.92263      0.1205      2455669.86704      0.1682
 2457097.92320      0.1194      2455669.86768      0.1664
 2457097.92377      0.1219      2455669.86833      0.1727
 2457097.92433      0.1162      2455669.86897      0.1638
 2457097.92490      0.1205      2455669.86960      0.1615
 2457097.92547      0.1265      2455669.87025      0.1607
 2457097.92603      0.1254      2455669.87089      0.1604
 2457097.92660      0.1285      2455669.87152      0.1642
 2457097.92717      0.1206      2455669.87217      0.1527
 2457097.92774      0.1293      2455669.87281      0.1539
 2457097.92830      0.1254      2455669.87346      0.1585
 2457097.92887      0.1273      2455669.87409      0.1480
 2457097.92944      0.1275      2455669.87474      0.1464
 2457097.93000      0.1255      2455669.87538      0.1405
 2457097.93057      0.1270      2455669.87603      0.1446
 2457097.93114      0.1346      2455669.87667      0.1343
 2457097.93171      0.1293      2455669.87732      0.1291
 2457097.93227      0.1299      2455669.87797      0.1433
 2457097.93284      0.1273      2455669.87861      0.1327
 2457097.93341      0.1275      2455669.87926      0.1217
 2457097.93397      0.1283      2455669.87990      0.1381
 2457097.93454      0.1262      2455669.88055      0.1246
 2457097.93511      0.1292      2455669.88120      0.1266
 2457097.93568      0.1288      2455669.88185      0.1200
 2457097.93624      0.1296      2455669.88250      0.1248
 2457097.93681      0.1290      2455669.88314      0.1145
 2457097.93738      0.1295      2455669.88379      0.1098
 2457097.93794      0.1349      2455669.88445      0.1076
 2457097.93851      0.1259      2455669.88510      0.1080
 2457097.93908      0.1323      2455669.88575      0.0948
 2457097.93965      0.1283      2455669.88640      0.1032
 2457097.94021      0.1316      2455669.88706      0.1102
 2457097.94078      0.1295      2455669.88770      0.0970
 2457097.94135      0.1343      2455669.88835      0.0936
 2457097.94191      0.1396      2455669.88901      0.0942
 2457097.94248      0.1563      2455669.88966      0.0884
 2457097.94305      0.1987      2455669.89032      0.0882
 2457097.94362      0.2506      2455669.89097      0.0783
 2457097.94418      0.3128      2455669.89163      0.0846
 2457097.94475      0.3826      2455669.89228      0.0694
 2457097.94532      0.4731      2455669.89294      0.0769
 2457097.94588      0.5730      2455669.89360      0.0705
 2457097.94645      0.6853      2455669.89424      0.0577
 2457097.94702      0.8199      2455669.89490      0.0580
 2457097.94759      0.9662      2455669.89556      0.0596
 2457097.94815      1.1376      2455669.89622      0.0624
 2457097.94872      1.2868      2455669.89688      0.0524
 2457097.94929      1.4153      2455669.89754      0.0453
 2457097.94985      1.4962      2455669.89820      0.0435
 2457097.95042      1.4435      2455669.89886      0.0461
 2457097.95099      1.3304      2455669.89952      0.0454
 2457097.95156      1.1665      2455669.90018      0.0363
 2457097.95212      0.9945      2455669.90084      0.0301
 2457097.95269      0.8482      2455669.90150      0.0328
 2457097.95326      0.7193      2455669.90216      0.0295
 2457097.95382      0.6011      2455669.90283      0.0259
 2457097.95439      0.4969      2455669.90349      0.0247
 2457097.95496      0.4091      2455669.90415      0.0213
 2457097.95553      0.3395      2455669.90481      0.0261
 2457097.95609      0.2675      2455669.90548      0.0232
 2457097.95666      0.2065      2455669.90614      0.0210
 2457097.95723      0.1673      2455669.90680      0.0198
 2457097.95779      0.1442      2455669.90747      0.0146
 2457097.95836      0.1299      2455669.90813      0.0105
 2457097.95893      0.1320      2455669.90880      0.0032
 2457097.95950      0.1309      2455669.90946     -0.0046
 2457097.96006      0.1341      2455669.91015      0.0056
 2457097.96063      0.1307      2455669.91081     -0.0042
 2457097.96120      0.1315      2455669.91148      0.0012
 2457097.96176      0.1304      2455669.91215      0.0018
 2457097.96233      0.1283      2455669.91282     -0.0050
 2457097.96290      0.1287      2455669.91349      0.0004
 2457097.96347      0.1317      2455669.91416      0.0047
 2457097.96403      0.1294      2455669.91483      0.0174
 2457097.96460      0.1272      2455669.91551      0.0263
 2457097.96517      0.1301      2455669.91618      0.0494
 2457097.96573      0.1256      2455669.91685      0.0692
 2457097.96630      0.1272      2455669.91752      0.0908
 2457097.96687      0.1305      2455669.91819      0.1131
 2457097.96744      0.1270      2455669.91886      0.1287
 2457097.96800      0.1228      2455669.91953      0.1457
 2457097.96857      0.1283      2455669.92020      0.1596
 2457097.96914      0.1277      2455669.92088      0.1780
 2457097.96970      0.1192      2455669.92155      0.1712
 2457097.97027      0.1289      2455669.92223      0.1669
 2457097.97084      0.1266      2455669.92290      0.1498
 2457097.97141      0.1196      2455669.92357      0.1342
 2457097.97197      0.1266      2455669.92426      0.1093
 2457097.97254      0.1183      2455669.92493      0.0978
 2457097.97311      0.1262      2455669.92560      0.0736
 2457097.97367      0.1238      2455669.92628      0.0534
 2457097.97424      0.1208      2455669.92695      0.0366
 2457097.97481      0.1218      2455669.92764      0.0211
 2457097.97538      0.1157      2455669.92831      0.0056
 2457097.97594      0.1184      2455669.92899      0.0046
 2457097.97651      0.1178      2455669.92967     -0.0107
 2457097.97708      0.1150      2455669.93036      0.0016
 2457097.97764      0.1192      2455669.93103      0.0063
 2457097.97821      0.1176      2455669.93171      0.0028
 2457097.97878      0.1099      2455669.93239      0.0117
 2457097.97935      0.1130      2455669.93308      0.0040
 2457097.97991      0.1147      2455669.93377      0.0122
 2457097.98048      0.1139      2455669.93445      0.0139
 2457097.98105      0.1070      2455669.93514      0.0075
 2457097.98162      0.1069      2455669.93582      0.0233
 2457097.98218      0.1069      2455669.93651      0.0210
 2457097.98275      0.0991      2455669.93720      0.0260
 2457097.98332      0.0958      2455669.93788      0.0169
 2457097.98388      0.1035      2455669.93856      0.0266
 2457097.98445      0.0986      2455669.93926      0.0318
 2457097.98502      0.0935      2455669.93995      0.0236
 2457097.98559      0.0873      2455669.94063      0.0320
 2457097.98615      0.0892      2455669.94133      0.0397
 2457097.98672      0.0862      2455669.94201      0.0366
 2457097.98729      0.0894      2455669.94269      0.0468
 2457097.98785      0.0917      2455669.94339      0.0388
 2457097.98842      0.0923      2455669.94408      0.0443
 2457097.98899      0.0824      2455669.94477      0.0411
 2457097.98956      0.0857      2455669.94546      0.0514
 2457097.99012      0.0821      2455669.94614      0.0409
 2457097.99069      0.0783      2455669.94684      0.0613
 2457097.99126      0.0878      2455669.94753      0.0592
 2457097.99182      0.0775      2455669.94824      0.0564
 2457097.99239      0.0861      2455669.94892      0.0632
 2457097.99296      0.0814      2455669.94961      0.0703
 2457097.99353      0.0804      2455669.95031      0.0745
 2457097.99409      0.0820      2455669.95100      0.0771
 2457097.99466      0.0759      2455669.95170      0.0838
 2457097.99523      0.0747      2455669.95240      0.0780
 2457097.99579      0.0733      2455669.95310      0.0805
 2457097.99636      0.0736      2455669.95379      0.0889
 2457097.99693      0.0657      2455669.95449      0.0923
 2457097.99750      0.0691      2455669.95518      0.1063
 2457097.99806      0.0665      2455669.95588      0.1101
 2457097.99863      0.0597      2455669.95658      0.1053
 2457097.99920      0.0608      2455669.95728      0.1152
 2457097.99976      0.0592      2455669.95798      0.1087
 2457098.00033      0.0631      2455669.95868      0.1111
 2457098.00090      0.0611      2455669.95938      0.1255
 2457098.00147      0.0575      2455669.96008      0.1246
 2457098.00203      0.0585      2455669.96078      0.1248
 2457098.00260      0.0571      2455669.96149      0.1367
 2457098.00317      0.0477      2455669.96218      0.1307
 2457098.00373      0.0503      2455670.86792      0.0521
 2457098.00430      0.0469      2455670.86856      0.0507
 2457098.00487      0.0501      2455670.86919      0.0493
 2457098.00544      0.0409      2455670.86984      0.0505
 2457098.00600      0.0458      2455670.87048      0.0457
 2457098.00657      0.0429      2455670.87112      0.0444
 2457098.00714      0.0305      2455670.87175      0.0343
 2457098.00770      0.0343      2455670.87240      0.0326
 2457098.00827      0.0345      2455670.87304      0.0351
 2457098.00884      0.0346      2455670.87367      0.0307
 2457098.00941      0.0323      2455670.87432      0.0318
 2457098.00997      0.0315      2455670.87496      0.0205
 2457098.01054      0.0291      2455670.87561      0.0163
 2457098.01111      0.0287      2455670.87624      0.0228
 2457098.01167      0.0261      2455670.87689      0.0258
 2457098.01224      0.0255      2455670.87753      0.0166
 2457098.01281      0.0224      2455670.87818      0.0108
 2457098.01338      0.0186      2455670.87882      0.0160
 2457098.01394      0.0218      2455670.87946      0.0071
 2457098.01451      0.0210      2455670.88011      0.0128
 2457098.01508      0.0174      2455670.88076      0.0057
 2457098.01564      0.0166      2455670.88140      0.0007
 2457098.01621      0.0145      2455670.88205      0.0014
 2457098.01678      0.0141      2455670.88270     -0.0018
 2457098.01735      0.0084      2455670.88334     -0.0027
 2457098.01791      0.0138      2455670.88399      0.0006
 2457098.01848      0.0078      2455670.88463      0.0005
 2457098.01905      0.0063      2455670.88528      0.0088
 2457098.01961      0.0092      2455670.88594      0.0218
 2457098.02018      0.0042      2455670.88659      0.0387
 2457098.02075      0.0030      2455670.88724      0.0607
 2457098.02132      0.0083      2455670.88789      0.0753
 2457098.02188      0.0065      2455670.88855      0.0900
 2457098.02245      0.0021      2455670.88919      0.1143
 2457098.02302      0.0038      2455670.88984      0.1293
 2457098.02358      0.0020      2455670.89049      0.1480
 2457098.02415      0.0134      2455670.89115      0.1652
 2457098.02472      0.0185      2455670.89180      0.1643
 2457098.02529      0.0184      2455670.89245      0.1732
 2457098.02585      0.0320      2455670.89311      0.1652
 2457098.02642      0.0399      2455670.89375      0.1368
 2457098.02699      0.0610      2455670.89441      0.1259
 2457098.02755      0.0652      2455670.89506      0.0967
 2457098.02812      0.0931      2455670.89572      0.0849
 2457098.02869      0.0914      2455670.89638      0.0623
 2457098.02926      0.1074      2455670.89703      0.0464
 2457098.02982      0.1075      2455670.89769      0.0298
 2457098.03039      0.1078      2455670.89835      0.0184
 2457098.03096      0.1215      2455670.89901      0.0004
 2457098.03152      0.1113      2455670.89967     -0.0055
 2457098.03209      0.1039      2455670.90032     -0.0032
 2457098.03266      0.0971      2455670.90098     -0.0033
 2457098.03323      0.0844      2455670.90164     -0.0079
 2457098.03379      0.0799      2455670.90230     -0.0029
 2457098.03436      0.0669      2455670.90296      0.0020
 2457098.03493      0.0546      2455670.90362      0.0002
 2457098.03549      0.0490      2455670.90429      0.0093
 2457098.03606      0.0203      2455670.90495      0.0077
 2457098.03663      0.0148      2455670.90561      0.0018
 2457098.03720      0.0124      2455670.90627      0.0169
 2457125.97214      0.0973      2455670.90693      0.0150
 2457125.97270      0.0934      2455670.90759      0.0179
 2457125.97327      0.0936      2455670.90826      0.0182
 2457125.97384      0.0949      2455670.90892      0.0204
 2457125.97441      0.0907      2455670.90959      0.0216
 2457125.97497      0.0908      2455670.91025      0.0260
 2457125.97554      0.0854      2455670.91091      0.0279
 2457125.97611      0.0867      2455670.91158      0.0373
 2457125.97667      0.0825      2455670.91224      0.0360
 2457125.97724      0.0810      2455670.91291      0.0367
 2457125.97781      0.0818      2455670.91358      0.0365
 2457125.97838      0.0761      2455670.91424      0.0416
 2457125.97894      0.0776      2455670.91491      0.0420
 2457125.97951      0.0716      2455670.91558      0.0381
 2457125.98008      0.0749      2455670.91625      0.0590
 2457125.98064      0.0731      2455670.91691      0.0527
 2457125.98121      0.0647      2455670.91759      0.0588
 2457125.98178      0.0679      2455670.91826      0.0618
 2457125.98235      0.0652      2455670.91893      0.0542
 2457125.98291      0.0671      2455670.91960      0.0608
 2457125.98348      0.0683      2455670.92027      0.0598
 2457125.98405      0.0608      2455670.92094      0.0650
 2457125.98461      0.0625      2455670.92161      0.0709
 2457125.98518      0.0600      2455670.92228      0.0808
 2457125.98575      0.0602      2455670.92296      0.0693
 2457125.98632      0.0520      2455670.92363      0.0846
 2457125.98688      0.0569      2455670.92430      0.0883
 2457125.98745      0.0507      2455670.92498      0.0965
 2457125.98802      0.0471      2455670.92565      0.0917
 2457125.98858      0.0441      2455670.92632      0.0917
 2457125.98915      0.0513      2455670.92700      0.0940
 2457125.98972      0.0486      2455670.92768      0.0959
 2457125.99029      0.0445      2455670.92835      0.1057
 2457125.99085      0.0423      2455670.92903      0.1103
 2457125.99142      0.0428      2455670.92970      0.1036
 2457125.99199      0.0429      2455670.93039      0.1141
 2457125.99255      0.0311      2455670.93107      0.1060
 2457125.99312      0.0354      2455670.93174      0.1250
 2457125.99369      0.0347      2455670.93242      0.1119
 2457125.99426      0.0339      2455670.93311      0.1225
 2457125.99482      0.0302      2455670.93378      0.1268
 2457125.99539      0.0303      2455670.93446      0.1347
 2457125.99596      0.0278      2455670.93514      0.1339
 2457125.99652      0.0219      2455670.93583      0.1434
 2457125.99709      0.0238      2455670.93651      0.1252
 2457125.99766      0.0191      2455670.93719      0.1379
 2457125.99823      0.0210      2455670.93787      0.1441
 2457125.99879      0.0216      2455670.93856      0.1406
 2457125.99936      0.0201      2455670.93925      0.1435
 2457125.99993      0.0188      2455670.93994      0.1422
 2457126.00049      0.0171      2455670.94062      0.1515
 2457126.00106      0.0119      2455670.94130      0.1530
 2457126.00163      0.0095      2455670.94200      0.1580
 2457126.00220      0.0109      2455670.94268      0.1504
 2457126.00276      0.0096      2455670.94336      0.1556
 2457126.00333      0.0042      2455670.94406      0.1601
 2457126.00390      0.0074      2455670.94474      0.1692
 2457126.00446      0.0002      2455670.94543      0.1654
 2457126.00503      0.0025      2455670.94613      0.1722
 2457126.00560      0.0000      2455670.94682      0.1731
 2457126.00617      0.0023      2455670.94752      0.1694
 2457126.00673      0.0083      2455670.94820      0.1706
 2457126.00730     -0.0030      2455670.94889      0.1758
 2457126.00787     -0.0040      2455670.94959      0.1683
 2457126.00843     -0.0030      2455670.95027      0.1748
 2457126.00900     -0.0100      2455670.95097      0.1679
 2457126.00957      0.0007      2455670.95166      0.1773
 2457126.01014      0.0000      2455670.95235      0.1733
 2457126.01070      0.0108      2455670.95305      0.1721
 2457126.01127      0.0213      2455670.95375      0.1804
 2457126.01184      0.0265      2455670.95652      0.2018
 2457126.01240      0.0372      2455670.95722      0.1861
 2457126.01297      0.0595      2455670.95791      0.1952
 2457126.01354      0.0634      2455670.95860      0.1838
 2457126.01411      0.0797      2455670.95930      0.1772
 2457126.01467      0.1037      2455670.95999      0.1759
 2457126.01524      0.1053      2455670.96069      0.1840
 2457126.01581      0.0970      2455670.96139      0.1846
                                 2455670.96209      0.1862
                                 2455670.96279      0.1915
                                 2455670.96349      0.1780
                                 2455670.96419      0.1842
                                 2455670.96489      0.1953
                                 2455670.96558      0.2292
                                 2455670.96629      0.2896
                                 2455670.96700      0.3681
                                 2455670.96770      0.4591
                                 2455670.96840      0.5761
                                 2455670.96911      0.7011
                                 2455670.96982      0.8733
                                 2455670.97051      1.0454
                                 2455670.97122      1.2395
                                 2455670.97193      1.3885
                                 2455670.97263      1.5035
                                 2455670.97334      1.4582
                                 2455670.97404      1.2639
                                 2455670.97476      1.1059
                                 2455670.97547      0.9043
                                 2455670.97617      0.7539
                                 2455670.97688      0.6140
                                 2455670.97759      0.4884
                                 2455670.97829      0.3919
                                 2455670.97900      0.3110
                                 2455670.97970      0.2601
                                 2455670.98041      0.2083
                                 2455670.98113      0.1864
                                 2455670.98183      0.1804
                                 2455670.98254      0.1940
                                 2455670.98326      0.1868
                                 2455670.98396      0.1812
                                 2455670.98467      0.1949
                                 2455670.98539      0.1873
                                 2455670.98609      0.1931
                                 2455670.98681      0.1869
                                 2455670.98752      0.1940
                                 2455670.98823      0.1922
                                 2455670.98895      0.1829
                                 2455670.98966      0.1953
                                 2455670.99038      0.1984
                                 2455670.99109      0.1823
                                 2455670.99180      0.1860
                                 2455670.99252      0.1703
                                 2455670.99323      0.1667
                                 2455670.99395      0.1679
                                 2455670.99466      0.1673
                                 2455670.99539      0.1646
                                 2455670.99610      0.1674
                                 2455670.99682      0.1663
                                 2455670.99755      0.1633
                                 2455670.99827      0.1605
                                 2455670.99899      0.1707
                                 2455670.99970      0.1571
                                 2455671.00042      0.1501
                                 2455671.00114      0.1575
                                 2455671.00186      0.1593
                                 2455671.00259      0.1553
                                 2455671.00330      0.1569
                                 2455671.00402      0.1558
                                 2455671.00475      0.1402
                                 2455671.00547      0.1498
                                 2455671.00619      0.1355
                                 2455671.00690      0.1551
                                 2455671.00762      0.1403
                                 2455671.00835      0.1511
                                 2455671.00907      0.1358
                                 2455671.83545      0.0628
                                 2455671.83614      0.0651
                                 2455671.83683      0.0533
                                 2455671.83753      0.0606
                                 2455671.83822      0.0562
                                 2455671.83892      0.0539
                                 2455671.83962      0.0458
                                 2455671.84032      0.0444
                                 2455671.84117      0.0506
                                 2455671.84181      0.0421
                                 2455671.84244      0.0381
                                 2455671.84308      0.0362
                                 2455671.84371      0.0363
                                 2455671.84435      0.0242
                                 2455671.84499      0.0318
                                 2455671.84564      0.0286
                                 2455671.84627      0.0219
                                 2455671.84691      0.0207
                                 2455671.84756      0.0212
                                 2455671.84819      0.0237
                                 2455671.84884      0.0138
                                 2455671.84949      0.0200
                                 2455671.85013      0.0203
                                 2455671.85077      0.0068
                                 2455671.85141      0.0049
                                 2455671.85206      0.0069
                                 2455671.85271     -0.0007
                                 2455671.85334     -0.0011
                                 2455671.85399     -0.0079
                                 2455671.85464     -0.0035
                                 2455671.85529     -0.0017
                                 2455671.85594      0.0190
                                 2455671.85659      0.0287
                                 2455671.85723      0.0456
                                 2455671.85788      0.0572
                                 2455671.85853      0.0721
                                 2455671.85918      0.1058
                                 2455671.85983      0.1291
                                 2455671.86047      0.1415
                                 2455671.86112      0.1620
                                 2455671.86177      0.1769
                                 2455671.86243      0.1717
                                 2455671.86308      0.1665
                                 2455671.86373      0.1662
                                 2455671.86437      0.1467
                                 2455671.86503      0.1333
                                 2455671.86568      0.1117
                                 2455671.86634      0.1001
                                 2455671.86699      0.0806
                                 2455671.86765      0.0607
                                 2455671.86830      0.0425
                                 2455671.86896      0.0202
                                 2455671.86962      0.0098
                                 2455671.87027     -0.0038
                                 2455671.87093     -0.0020
                                 2455671.87159      0.0032
                                 2455671.87223      0.0021
                                 2455671.87289      0.0062
                                 2455671.87355      0.0097
                                 2455671.87421      0.0102
                                 2455671.87487      0.0116
                                 2455671.87553      0.0134
                                 2455671.87619      0.0155
                                 2455671.87685      0.0126
                                 2455671.87751      0.0183
                                 2455671.87817      0.0272
                                 2455671.87883      0.0219
                                 2455671.87949      0.0348
                                 2455671.88016      0.0380
                                 2455671.88082      0.0457
                                 2455671.88148      0.0376
                                 2455671.88215      0.0459
                                 2455671.88281      0.0514
                                 2455671.88347      0.0507
                                 2455671.88414      0.0591
                                 2455671.88480      0.0502
                                 2455671.88547      0.0556
                                 2455671.88615      0.0527
                                 2455671.88681      0.0596
                                 2455671.88748      0.0508
                                 2455671.88814      0.0570
                                 2455671.88881      0.0647
                                 2455671.88948      0.0596
                                 2455671.89015      0.0711
                                 2455671.89081      0.0685
                                 2455671.89148      0.0733
                                 2455671.89215      0.0809
                                 2455671.89284      0.0768
                                 2455671.89350      0.0798
                                 2455671.89417      0.0867
                                 2455671.89484      0.0859
                                 2455671.89552      0.0883
                                 2455671.89619      0.0946
                                 2455671.89686      0.0910
                                 2455671.89753      0.1010
                                 2455671.89821      0.0953
                                 2455671.89889      0.1038
                                 2455671.89956      0.1044
                                 2455671.90023      0.1068
                                 2455671.90091      0.1087
                                 2455671.90159      0.1176
                                 2455671.90226      0.1173
                                 2455671.90294      0.1151
                                 2455671.90361      0.1272
                                 2455671.90429      0.1280
                                 2455671.90497      0.1250
                                 2455671.90565      0.1366
                                 2455671.90632      0.1345
                                 2455671.90700      0.1361
                                 2455671.90769      0.1468
                                 2456016.96240      0.1448
                                 2456016.96325      0.1495
                                 2456016.96409      0.1493
                                 2456016.96494      0.1504
                                 2456016.96578      0.1603
                                 2456016.96663      0.1589
                                 2456016.96747      0.1592
                                 2456016.96832      0.1597
                                 2456016.96916      0.1747
                                 2456016.97001      0.1679
                                 2456016.97085      0.1713
                                 2456016.97170      0.1762
                                 2456016.97254      0.1742
                                 2456016.97339      0.1811
                                 2456016.97423      0.1770
                                 2456016.97508      0.1742
                                 2456016.97592      0.1805
                                 2456016.97677      0.1926
                                 2456016.97761      0.1846
                                 2456016.97846      0.1805
                                 2456016.98246      0.1909
                                 2456016.98331      0.1915
                                 2456016.98415      0.1908
                                 2456016.98500      0.1920
                                 2456016.98584      0.1953
                                 2456016.98669      0.1936
                                 2456016.98753      0.2015
                                 2456016.98837      0.1990
                                 2456016.98922      0.1912
                                 2456016.99008      0.1974
                                 2456016.99092      0.1991
                                 2456016.99177      0.2120
                                 2456016.99261      0.2471
                                 2456016.99346      0.3199
                                 2456016.99430      0.4072
                                 2456016.99515      0.5260
                                 2456016.99599      0.6799
                                 2456016.99684      0.8621
                                 2456016.99768      1.0809
                                 2456016.99853      1.3249
                                 2456017.00295      0.8149
                                 2456017.00379      0.6494
                                 2456017.00464      0.5064
                                 2456017.00548      0.3917
                                 2456017.00633      0.2870
                                 2456017.00717      0.2182
                                 2456017.00803      0.1996
                                 2456017.00887      0.1895
                                 2456017.00972      0.1894
                                 2456017.01056      0.1969
                                 2456017.01141      0.1842
                                 2456017.01225      0.1893
                                 2456017.01310      0.1920
                                 2456017.01394      0.1926
                                 2456017.01479      0.1822
                                 2456017.01563      0.1838
                                 2456017.01648      0.1850
                                 2456020.72336      0.9012
                                 2456020.72490      0.5743
                                 2456020.72644      0.3553
                                 2456020.72798      0.2201
                                 2456020.72951      0.1769
                                 2456020.73106      0.1805
                                 2456020.73260      0.1685
                                 2456020.73414      0.1784
                                 2456020.73568      0.1649
                                 2456020.73721      0.1702
                                 2456020.73875      0.1578
                                 2456020.74029      0.1535
                                 2456020.74183      0.1562
                                 2456020.74337      0.1469
                                 2456020.74491      0.1513
                                 2456020.74645      0.1491
                                 2456020.74799      0.1512
                                 2456020.74953      0.1527
                                 2456020.75107      0.1332
                                 2456020.75261      0.1313
                                 2456020.75415      0.1350
                                 2456020.75569      0.1210
                                 2456020.75723      0.1148
                                 2456020.75877      0.1202
                                 2456020.76031      0.1072
                                 2456020.76184      0.1024
                                 2456020.76338      0.1034
                                 2456020.76492      0.0961
                                 2456020.76646      0.0930
                                 2456020.76800      0.0818
                                 2456020.76954      0.0528
                                 2456020.77108      0.0432
                                 2456020.77262      0.0497
                                 2456020.77416      0.0372
                                 2456020.77570      0.0345
                                 2456020.77725      0.0232
                                 2456020.77879      0.0274
                                 2456020.78033      0.0235
                                 2456020.78187      0.0468
                                 2456020.78341      0.0411
                                 2456020.78495      0.0280
                                 2456020.78648      0.0184
                                 2456020.78801      0.0185
                                 2456020.78955      0.0147
                                 2456020.79109      0.0062
                                 2456020.79263     -0.0065
                                 2456020.79430      0.0102
                                 2456020.79561      0.0266
                                 2456020.79692      0.0592
                                 2456020.79822      0.1208
                                 2456020.79953      0.1482
                                 2456020.80084      0.1729
                                 2456020.80215      0.1767
                                 2456020.80345      0.1428
                                 2456020.80476      0.1028
                                 2456020.80607      0.0606
                                 2456020.80738      0.0282
                                 2456020.80869      0.0052
                                 2456020.80999     -0.0066
                                 2456020.81130      0.0036
                                 2456020.81261      0.0029
                                 2456020.81392      0.0070
                                 2456020.81523     -0.0009
                                 2456020.81653      0.0081
                                 2456020.81784      0.0152
                                 2456020.81915      0.0137
                                 2456020.82046      0.0210
                                 2456020.82177      0.0282
                                 2456020.82307      0.0340
                                 2456020.82438      0.0356
                                 2456020.82569      0.0403
                                 2456020.82700      0.0437
                                 2456020.82830      0.0605
                                 2456020.82961      0.0608
                                 2456020.83092      0.0609
                                 2456020.83223      0.0748
                                 2456020.83354      0.0737
                                 2456020.83484      0.0781
                                 2456020.83615      0.0916
                                 2456020.83746      0.0944
                                 2456020.83877      0.0959
                                 2456020.84008      0.1022
                                 2456020.84140      0.1054
                                 2456020.84269      0.1115
                                 2456020.84400      0.1149
                                 2456020.84531      0.1195
                                 2456020.84662      0.1219
                                 2456020.84792      0.1252
                                 2456020.84923      0.1296
                                 2456020.85054      0.1600
                                 2456020.85185      0.1717
                                 2456020.85315      0.1633
                                 2456020.85446      0.1739
                                 2456020.85577      0.1676
                                 2456020.85709      0.1647
                                 2456020.85839      0.1691
                                 2456020.85969      0.1685
                                 2456020.86100      0.1689
                                 2456020.86231      0.1681
                                 2456020.86363      0.1739
                                 2456020.86494      0.1716
                                 2456020.86625      0.1737
                                 2456020.86755      0.1765
                                 2456020.86886      0.1669
                                 2456020.87017      0.1773
                                 2456020.87148      0.1795
                                 2456020.87278      0.1759
                                 2456020.87409      0.1830
                                 2456020.87540      0.2461
                                 2456020.87671      0.3780
                                 2456020.87802      0.5626
                                 2456020.87932      0.8177
                                 2456020.88063      1.1581
                                 2456020.88194      1.4444
                                 2456020.88325      1.4084
                                 2456020.88456      1.0777
                                 2456020.88586      0.7477
                                 2456020.88717      0.5146
                                 2456020.88848      0.3362
                                 2456020.88979      0.2408
                                 2456020.89110      0.2080
                                 2456020.89240      0.2126
                                 2456020.89371      0.2108
                                 2456020.89502      0.2012
                                 2456020.89763      0.2006
                                 2456020.89894      0.1922
                                 2456020.90025      0.1951
                                 2456020.90156      0.1877
                                 2456020.90287      0.1917
                                 2456020.90417      0.1861
                                 2456020.90548      0.1824
                                 2456020.90679      0.1811
                                 2456020.90810      0.1787
                                 2456020.90941      0.1731
                                 2456020.91071      0.1746
                                 2456020.91202      0.1690
                                 2456020.91390      0.1590
                                 2456020.91494      0.1637
                                 2456020.91596      0.1610
                                 2456020.91698      0.1534
                                 2456020.91800      0.1361
                                 2456020.91902      0.1399
                                 2456020.92004      0.1363
                                 2456020.92106      0.1307
                                 2456020.92207      0.1261
                                 2456020.92309      0.1230
                                 2456020.92457      0.1257
                                 2456020.92571      0.1181
                                 2456020.92684      0.1152
                                 2456020.92798      0.1192
                                 2456020.92911      0.1132
                                 2456020.93025      0.1057
                                 2456020.93138      0.1098
                                 2456020.93251      0.0983
                                 2456020.93365      0.0877
                                 2456020.93478      0.0894
                                 2456020.93592      0.0800
                                 2456020.93705      0.0796
                                 2456020.93819      0.0696
                                 2456020.93932      0.0582
                                 2456020.94056      0.0547
                                 2456020.94158      0.0559
                                 2456020.94260      0.0453
                                 2456020.94361      0.0354
                                 2456020.94463      0.0356
                                 2456020.94565      0.0293
                                 2456020.94667      0.0347
                                 2456020.94769      0.0294
                                 2456020.94871      0.0279
                                 2456020.94973      0.0260
                                 2456020.95074      0.0186
                                 2456020.95176      0.0142
                                 2456020.95278      0.0154
                                 2456020.95380      0.0054
                                 2456020.95482      0.0016
                                 2456020.95584      0.0213
                                 2456020.95686      0.0338
                                 2456020.95789      0.0579
                                 2456020.95889      0.0863
                                 2456020.95991      0.1250
                                 2456020.96093      0.1556
                                 2456020.96195      0.1767
                                 2456020.96297      0.1916
                                 2456020.96398      0.1787
                                 2456020.96500      0.1616
                                 2456020.96602      0.1307
                                 2456020.96704      0.0997
                                 2456020.96806      0.0682
                                 2456020.96908      0.0402
                                 2456020.97011      0.0162
                                 2456020.97111      0.0066
                                 2456020.97213      0.0038
                                 2456020.97315      0.0091
                                 2456020.97417      0.0063
                                 2456020.97519      0.0154
                                 2456020.97621      0.0222
                                 2456020.97723      0.0215
                                 2456021.72594      0.1316
                                 2456021.72713      0.1232
                                 2456021.72832      0.1242
                                 2456021.72952      0.1164
                                 2456021.73071      0.1074
                                 2456021.73189      0.1027
                                 2456021.73308      0.0816
                                 2456021.73427      0.0792
                                 2456021.73666      0.1131
                                 2456021.73785      0.1071
                                 2456021.73904      0.1008
                                 2456021.74023      0.0926
                                 2456021.74143      0.0865
                                 2456021.74262      0.0739
                                 2456021.74381      0.0669
                                 2456021.74500      0.0605
                                 2456021.74620      0.0550
                                 2456021.74739      0.0519
                                 2456021.74858      0.0452
                                 2456021.74977      0.0424
                                 2456021.75096      0.0315
                                 2456021.75216      0.0264
                                 2456021.75335      0.0398
                                 2456021.75453      0.0319
                                 2456021.75572      0.0285
                                 2456021.75691      0.0214
                                 2456021.75811      0.0122
                                 2456021.75930      0.0090
                                 2456021.76049     -0.0061
                                 2456021.76168     -0.0085
                                 2456021.76287     -0.0165
                                 2456021.76407     -0.0126
                                 2456021.76526     -0.0024
                                 2456021.76645      0.0215
                                 2456021.76764      0.0475
                                 2456021.76883      0.0965
                                 2456021.77003      0.1226
                                 2456021.77122      0.1464
                                 2456021.77241      0.1517
                                 2456021.77359      0.1205
                                 2456021.77478      0.1028
                                 2456021.77598      0.0813
                                 2456021.77717      0.0431
                                 2456021.77836      0.0145
                                 2456021.77955      0.0022
                                 2456021.78074     -0.0073
                                 2456021.78194     -0.0060
                                 2456021.78313     -0.0064
                                 2456021.78432     -0.0003
                                 2456021.78551      0.0001
                                 2456021.78671      0.0106
                                 2456021.78790      0.0135
                                 2456021.78909      0.0176
                                 2456021.79028      0.0172
                                 2456021.79147      0.0195
                                 2456021.79267      0.0247
                                 2456021.79386      0.0294
                                 2456021.79505      0.0340
                                 2456021.79623      0.0379
                                 2456021.79742      0.0399
                                 2456021.79862      0.0478
                                 2456021.79981      0.0577
                                 2456021.80100      0.0652
                                 2456021.80219      0.0744
                                 2456021.80338      0.0838
                                 2456021.80458      0.0954
                                 2456021.80577      0.1070
                                 2456021.80782      0.1166
                                 2456021.80917      0.1209
                                 2456021.81021      0.1319
                                 2456021.81125      0.1262
                                 2456021.81229      0.1237
                                 2456021.81333      0.1293
                                 2456021.81437      0.1331
                                 2456021.81542      0.1371
                                 2456021.81646      0.1385
                                 2456021.81750      0.1472
                                 2456021.81854      0.1440
                                 2456021.81958      0.1503
                                 2456021.82061      0.1532
                                 2456021.82165      0.1641
                                 2456021.82270      0.1610
                                 2456021.82374      0.1715
                                 2456021.82478      0.1764
                                 2456021.82582      0.1753
                                 2456021.82686      0.1753
                                 2456021.82790      0.1790
                                 2456021.82895      0.1816
                                 2456021.82999      0.1842
                                 2456021.83103      0.1605
                                 2456021.83207      0.1830
                                 2456021.83311      0.1670
                                 2456021.83414      0.1711
                                 2456021.83518      0.1779
                                 2456021.83623      0.1763
                                 2456021.83727      0.1836
                                 2456021.83831      0.1800
                                 2456021.83935      0.1829
                                 2456021.84039      0.1777
                                 2456021.84143      0.1836
                                 2456021.84248      0.1850
                                 2456021.84352      0.1734
                                 2456021.84456      0.1772
                                 2456021.84560      0.2180
                                 2456021.84664      0.3042
                                 2456021.84768      0.4266
                                 2456021.84873      0.5927
                                 2456021.84977      0.7983
                                 2456021.85081      1.0675
                                 2456021.85185      1.3377
                                 2456021.85289      1.4925
                                 2456021.85393      1.3510
                                 2456021.85498      1.0434
                                 2456021.85602      0.8034
                                 2456021.85772      0.4822
                                 2456021.85871      0.3613
                                 2456021.85971      0.2562
                                 2456021.86071      0.1999
                                 2456021.86169      0.1836
                                 2456021.86268      0.1814
                                 2456021.86368      0.1822
                                 2456021.86468      0.1819
                                 2456021.86567      0.1858
                                 2456021.86667      0.1812
                                 2456021.86766      0.1849
                                 2456021.86866      0.1791
                                 2456021.86965      0.1845
                                 2456021.87065      0.1724
                                 2456021.87164      0.1770
                                 2456021.87264      0.1685
                                 2456021.87363      0.1734
                                 2456021.87463      0.1717
                                 2456021.87562      0.1653
                                 2456021.87662      0.1707
                                 2456021.87762      0.1697
                                 2456021.87861      0.1669
                                 2456021.87961      0.1663
                                 2456021.88060      0.1674
                                 2456021.88160      0.1657
                                 2456021.88259      0.1596
                                 2456021.88359      0.1576
                                 2456021.88458      0.1557
                                 2456021.88558      0.1488
                                 2456021.88657      0.1407
                                 2456021.88757      0.1510
                                 2456021.88856      0.1404
                                 2456021.88956      0.1343
                                 2456021.89056      0.1295
                                 2456021.89155      0.1300
                                 2456021.89255      0.1252
                                 2456021.89354      0.1262
                                 2456021.89454      0.1210
                                 2456021.89553      0.1185
                                 2456021.89653      0.1010
                                 2456021.89795      0.0982
                                 2456021.89888      0.1013
                                 2456021.89981      0.0912
                                 2456021.90075      0.0922
                                 2456021.90168      0.0933
                                 2456021.90262      0.0816
                                 2456021.90401      0.0795
                                 2456021.90486      0.0706
                                 2456021.90570      0.0684
                                 2456021.90655      0.0703
                                 2456021.90739      0.0620
                                 2456021.90824      0.0595
                                 2456021.90908      0.0513
                                 2456021.90993      0.0579
                                 2456021.91077      0.0522
                                 2456021.91162      0.0427
                                 2456021.91246      0.0366
                                 2456021.91331      0.0338
                                 2456021.91414      0.0303
                                 2456021.91498      0.0320
                                 2456021.91583      0.0223
                                 2456021.91667      0.0297
                                 2456021.91752      0.0188
                                 2456021.91836      0.0083
                                 2456021.91921      0.0206
                                 2456021.92005      0.0128
                                 2456021.92090      0.0103
                                 2456021.92174      0.0086
                                 2456021.92259      0.0046
                                 2456021.92343     -0.0018
                                 2456021.92428     -0.0013
                                 2456021.92512     -0.0017
                                 2456021.92597     -0.0027
                                 2456021.92681      0.0072
                                 2456021.92766      0.0267
                                 2456021.92850      0.0424
                                 2456021.92935      0.0686
                                 2456021.93019      0.0902
                                 2456021.93104      0.1181
                                 2456021.93187      0.1396
                                 2456021.93272      0.1694
                                 2456021.93356      0.1718
                                 2456021.93441      0.1664
                                 2456021.93525      0.1436
                                 2456021.93609      0.1256
                                 2456021.93694      0.1063
                                 2456021.93778      0.0766
                                 2456021.93863      0.0571
                                 2456021.93947      0.0335
                                 2456021.94032      0.0176
                                 2456021.94116     -0.0017
                                 2456021.94201     -0.0031
                                 2456021.94285     -0.0015
                                 2456021.94370     -0.0023
                                 2456021.94454      0.0020
                                 2456021.94539      0.0084
                                 2456021.94623      0.0051
                                 2456021.94708      0.0131
                                 2456021.94792      0.0123
                                 2456021.94877      0.0158
                                 2456021.94961      0.0219
                                 2456021.95046      0.0217
                                 2456021.95130      0.0301
                                 2456021.95215      0.0315
                                 2456021.95299      0.0407
                                 2456021.95384      0.0336
                                 2456021.95468      0.0492
                                 2456021.95553      0.0446
                                 2456021.95637      0.0527
                                 2456021.95722      0.0519
                                 2456021.95806      0.0634
                                 2456021.95891      0.0608
                                 2456021.95975      0.0605
                                 2456021.96060      0.0623
                                 2456021.96143      0.0736
                                 2456021.96228      0.0762
                                 2456021.96312      0.0852
                                 2456021.96397      0.0910
                                 2456021.96481      0.0879
                                 2456021.96566      0.1009
                                 2456021.96650      0.0851
                                 2456021.96735      0.0964
                                 2456021.96819      0.1069
                                 2456021.96904      0.1042
                                 2456021.96988      0.1113
                                 2456021.97073      0.1208
                                 2456021.97157      0.1150
                                 2456021.97242      0.1149
                                 2456021.97326      0.1211
                                 2456021.97410      0.1266
                                 2456021.97495      0.1210
                                 2456021.97579      0.1344
                                 2456021.97664      0.1282
                                 2456021.97748      0.1400
                                 2456021.97833      0.1400
                                 2456021.97917      0.1444
                                 2456021.98002      0.1434
                                 2456021.98086      0.1444
                                 2456021.98171      0.1481
                                 2456021.98255      0.1477
                                 2456021.98340      0.1598
                                 2456021.98424      0.1536
                                 2456021.98509      0.1560
                                 2456021.98593      0.1589
                                 2456021.98678      0.1685
                                 2456021.98762      0.1680
                                 2456021.98846      0.1664
                                 2456021.99527      0.1685
                                 2456021.99624      0.1803
                                 2456021.99735      0.1857
                                 2456021.99819      0.1879
                                 2456022.00121      0.1883
                                 2456022.00206      0.1945
                                 2456022.00290      0.1944
                                 2456022.00375      0.1964
                                 2456022.00459      0.1898
                                 2456022.00838      0.3187
                                 2456022.00922      0.4169
                                 2456022.01005      0.5394
                                 2456022.01090      0.6951
                                 2456022.01437      1.5033
                                 2456022.01522      1.4891
                                 2456022.01606      1.2703
                                 2456022.01691      1.0570
                                 2456022.74867      0.0245
                                 2456022.75021     -0.0061
                                 2456022.75129     -0.0117
                                 2456022.75236     -0.0086
                                 2456022.75344     -0.0012
                                 2456022.75451     -0.0062
                                 2456022.75559      0.0032
                                 2456022.75667      0.0227
                                 2456022.75774      0.0087
                                 2456022.75882      0.0165
                                 2456022.75990      0.0390
                                 2456022.76097      0.0389
                                 2456022.76205      0.0444
                                 2456022.76313      0.0494
                                 2456022.76420      0.0506
                                 2456022.76528      0.0602
                                 2456022.76636      0.0608
                                 2456022.76743      0.0695
                                 2456022.76851      0.0683
                                 2456022.76958      0.0718
                                 2456022.77066      0.0885
                                 2456022.77174      0.0861
                                 2456022.77281      0.0932
                                 2456022.77389      0.1017
                                 2456022.77497      0.0981
                                 2456022.77604      0.1067
                                 2456022.77712      0.1040
                                 2456022.77820      0.1060
                                 2456022.77927      0.1087
                                 2456022.78035      0.1162
                                 2456022.78142      0.1208
                                 2456022.78250      0.1251
                                 2456022.78357      0.1293
                                 2456022.78465      0.1361
                                 2456022.78573      0.1352
                                 2456022.78681      0.1448
                                 2456022.78787      0.1424
                                 2456022.78896      0.1399
                                 2456022.79004      0.1428
                                 2456022.79161      0.1439
                                 2456022.79257      0.1562
                                 2456022.79353      0.1568
                                 2456022.79448      0.1556
                                 2456022.79544      0.1523
                                 2456022.79640      0.1453
                                 2456022.79736      0.1559
                                 2456022.79832      0.1718
                                 2456022.79928      0.1679
                                 2456022.80024      0.1787
                                 2456022.80121      0.1791
                                 2456022.80217      0.1904
                                 2456022.80313      0.1801
                                 2456022.80409      0.1858
                                 2456022.80504      0.1750
                                 2456022.80600      0.1806
                                 2456022.80696      0.1807
                                 2456022.80792      0.1857
                                 2456022.80888      0.1889
                                 2456022.80984      0.1830
                                 2456022.81080      0.1827
                                 2456022.81176      0.1774
                                 2456022.81272      0.1741
                                 2456022.81368      0.1819
                                 2456022.81464      0.1848
                                 2456022.81560      0.1862
                                 2456022.81656      0.2408
                                 2456022.81753      0.3390
                                 2456022.81849      0.4623
                                 2456022.81944      0.6177
                                 2456022.82040      0.8138
                                 2456022.82136      1.0718
                                 2456022.82232      1.2890
                                 2456022.82328      1.4901
                                 2456022.82424      1.4054
                                 2456022.82520      1.2056
                                 2456022.82616      0.9351
                                 2456022.82712      0.7291
                                 2456022.82808      0.5458
                                 2456022.82904      0.4030
                                 2456022.83000      0.2966
                                 2456022.83096      0.2236
                                 2456022.83191      0.1822
                                 2456022.83287      0.1862
                                 2456022.83383      0.1845
                                 2456022.83479      0.1841
                                 2456022.83575      0.1887
                                 2456022.83672      0.1844
                                 2456022.83768      0.1841
                                 2456022.83864      0.1747
                                 2456022.83960      0.1745
                                 2456022.84056      0.1696
                                 2456022.84152      0.1663
                                 2456022.84248      0.1646
                                 2456022.84344      0.1675
                                 2456022.84439      0.1671
                                 2456022.84535      0.1619
                                 2456022.84631      0.1607
                                 2456022.84727      0.1527
                                 2456022.84823      0.1560
                                 2456022.84919      0.1474
                                 2456022.85015      0.1442
                                 2456022.85111      0.1493
                                 2456022.85207      0.1475
                                 2456022.85304      0.1403
                                 2456022.85398      0.1427
                                 2456022.85494      0.1404
                                 2456022.85591      0.1638
                                 2456022.85687      0.1569
                                 2456022.85783      0.1558
                                 2456022.85879      0.1497
                                 2456022.85975      0.1483
                                 2456022.86071      0.1498
                                 2456022.86167      0.1438
                                 2456022.86263      0.1360
                                 2456022.86359      0.1276
                                 2456022.86454      0.1185
                                 2456022.86550      0.1248
                                 2456022.86646      0.1135
                                 2456022.86742      0.1157
                                 2456022.86838      0.1103
                                 2456022.86934      0.1025
                                 2456022.87030      0.0995
                                 2456022.87126      0.0918
                                 2456022.87223      0.0911
                                 2456022.87319      0.0853
                                 2456022.87415      0.0765
                                 2456022.87510      0.0808
                                 2456022.87606      0.0790
                                 2456022.87702      0.0654
                                 2456022.87798      0.0672
                                 2456022.87894      0.0586
                                 2456022.87990      0.0612
                                 2456022.88086      0.0527
                                 2456022.88182      0.0488
                                 2456022.88289      0.0425
                                 2456022.88373      0.0359
                                 2456022.88458      0.0353
                                 2456022.88542      0.0262
                                 2456022.88627      0.0298
                                 2456022.88711      0.0267
                                 2456022.88795      0.0236
                                 2456022.88880      0.0176
                                 2456022.88964      0.0091
                                 2456022.89049      0.0062
                                 2456022.89133      0.0089
                                 2456022.89218      0.0068
                                 2456022.89302      0.0051
                                 2456022.89387      0.0019
                                 2456022.89471      0.0054
                                 2456022.89556     -0.0026
                                 2456022.89640     -0.0084
                                 2456022.89725     -0.0001
                                 2456022.89809      0.0173
                                 2456022.89894      0.0389
                                 2456022.89977      0.0579
                                 2456022.90063      0.0862
                                 2456022.90146      0.1102
                                 2456022.90231      0.1306
                                 2456022.90316      0.1564
                                 2456022.90400      0.1767
                                 2456022.90485      0.1833
                                 2456022.90569      0.1597
                                 2456022.90653      0.1498
                                 2456022.90738      0.1184
                                 2456022.90822      0.0954
                                 2456022.90907      0.0610
                                 2456022.90991      0.0333
                                 2456022.91076      0.0196
                                 2456022.91160      0.0056
                                 2456022.91245      0.0018
                                 2456022.91329     -0.0088
                                 2456022.91414     -0.0045
                                 2456022.91498     -0.0023
                                 2456022.91583      0.0028
                                 2456022.91667      0.0037
                                 2456022.91752      0.0141
                                 2456022.91836      0.0104
                                 2456022.91921      0.0119
                                 2456022.92005      0.0143
                                 2456022.92090      0.0236
                                 2456022.92174      0.0332
                                 2456022.92259      0.0224
                                 2456022.92343      0.0326
                                 2456022.92428      0.0426
                                 2456022.92541      0.0502
                                 2456022.92614      0.0476
                                 2456022.92687      0.0556
                                 2456022.92760      0.0542
                                 2456022.92833      0.0519
                                 2456022.92906      0.0573
                                 2456022.92978      0.0592
                                 2456022.93051      0.0639
                                 2456022.93124      0.0658
                                 2456022.93197      0.0662
                                 2456022.93270      0.0605
                                 2456022.93343      0.0659
                                 2456022.93416      0.0728
                                 2456022.93489      0.0657
                                 2456022.93562      0.0911
                                 2456022.93657      0.0751
                                 2456022.93738      0.0911
                                 2456022.93819      0.0916
                                 2456022.93900      0.0963
                                 2456022.93980      0.0936
                                 2456022.94062      0.1012
                                 2456022.94143      0.1202
                                 2456022.94223      0.1129
                                 2456022.94304      0.1144
                                 2456022.94385      0.1150
                                 2456022.94466      0.1173
                                 2456022.94549      0.1349
                                 2456022.94628      0.1331
                                 2456022.94709      0.1453
                                 2456022.94790      0.1407
                                 2456022.94871      0.1403
                                 2456022.94952      0.1469
                                 2456022.95033      0.1591
                                 2456022.95114      0.1604
                                 2456022.95196      0.1684
                                 2456022.95277      0.1617
                                 2456022.95358      0.1693
                                 2456022.95440      0.1623
                                 2456022.95521      0.1740
                                 2456022.95602      0.1780
                                 2456022.95683      0.1717
                                 2456022.95764      0.1738
                                 2456022.95845      0.1698
                                 2456022.95926      0.1729
                                 2456022.96007      0.1799
                                 2456022.96088      0.1857
                                 2456022.96169      0.1811
                                 2456022.96250      0.1824
                                 2456022.96331      0.1848
                                 2456022.96412      0.1849
                                 2456022.96493      0.1974
                                 2456022.96574      0.1857
                                 2456022.96655      0.1868
                                 2456022.96736      0.1805
                                 2456022.96817      0.1918
                                 2456022.96898      0.1938
                                 2456022.96979      0.1899
                                 2456022.97060      0.2036
                                 2456022.97141      0.1919
                                 2456022.97222      0.2043
                                 2456022.97303      0.2034
                                 2456022.97384      0.2020
                                 2456022.97465      0.1928
                                 2456022.97546      0.1918
                                 2456022.97627      0.1890
                                 2456022.97707      0.1911
                                 2456022.97788      0.2216
                                 2456022.97869      0.2881
                                 2456022.97951      0.3705
                                 2456022.98032      0.4780
                                 2456022.98113      0.6001
                                 2456022.98194      0.7711
                                 2456022.98274      0.9534
                                 2456022.98356      1.1462
                                 2456022.98437      1.3673
                                 2456022.98518      1.4958
                                 2456022.98600      1.4257
                                 2456022.98681      1.1949
                                 2456022.98762      0.9897
                                 2456022.98843      0.8119
                                 2456022.98924      0.6277
                                 2456022.99003      0.4942
                                 2456022.99084      0.3873
                                 2456022.99165      0.3096
                                 2456022.99247      0.2398
                                 2456022.99328      0.1989
                                 2456022.99409      0.1902
                                 2456022.99490      0.1986
                                 2456022.99571      0.2010
                                 2456022.99652      0.2006
                                 2456023.00117      0.1836
                                 2456023.00198      0.1762
                                 2456023.00279      0.1791
                                 2456023.00360      0.1737
                                 2456023.00441      0.1816
                                 2456023.00822      0.1897
                                 2456023.00983      0.1839
                                 2456023.01065      0.1935
                                 2456023.01227      0.1718
                                 2456023.01308      0.1787
                                 2456023.01389      0.1658
                                 2456023.01470      0.1705
                                 2456023.01551      0.1695
                                 2456023.01632      0.1618
                                 2456023.01713      0.1692
                                 2456033.90553      0.1580
                                 2456033.90649      0.1488
                                 2456033.90745      0.1144
                                 2456033.90841      0.0799
                                 2456033.90937      0.0534
                                 2456033.91033      0.0365
                                 2456033.91129      0.0140
                                 2456033.91225     -0.0039
                                 2456033.91321     -0.0099
                                 2456033.91417      0.0001
                                 2456033.91514     -0.0022
                                 2456033.91610      0.0020
                                 2456033.91706      0.0015
                                 2456033.91802      0.0069
                                 2456033.91898      0.0094
                                 2456033.91994      0.0110
                                 2456033.92090      0.0081
                                 2456033.92186      0.0144
                                 2456033.92282      0.0231
                                 2456033.92378      0.0270
                                 2456033.92474      0.0219
                                 2456033.92570      0.0360
                                 2456033.92666      0.0367
                                 2456033.92761      0.0493
                                 2456033.92857      0.0425
                                 2456033.92953      0.0474
                                 2456033.93049      0.0617
                                 2456033.93145      0.0650
                                 2456033.93242      0.0707
                                 2456033.93338      0.0646
                                 2456033.93434      0.0803
                                 2456033.93530      0.0737
                                 2456033.93626      0.0858
                                 2456033.93722      0.0976
                                 2456033.93818      0.1039
                                 2456033.93914      0.1063
                                 2456033.94010      0.1118
                                 2456033.94106      0.1233
                                 2456033.94201      0.1163
                                 2456033.94297      0.1232
                                 2456033.94393      0.1254
                                 2456033.94489      0.1290
                                 2456033.94585      0.1180
                                 2456033.94681      0.1157
                                 2456033.94777      0.1186
                                 2456033.94874      0.1271
                                 2456033.94970      0.1343
                                 2456033.95066      0.1264
                                 2456033.95162      0.1349
                                 2456033.95258      0.1400
                                 2456033.95354      0.1339
                                 2456033.95450      0.1394
                                 2456033.95546      0.1462
                                 2456033.95642      0.1516
                                 2456033.95738      0.1478
                                 2456033.95834      0.1624
                                 2456033.95930      0.1629
                                 2456033.96026      0.1614
                                 2456033.96122      0.1799
                                 2456033.96218      0.1763
                                 2456033.96314      0.1769
                                 2456033.96411      0.1838
                                 2456033.96507      0.1909
                                 2456033.96603      0.1911
                                 2456033.96699      0.1906
                                 2456033.96795      0.1912
                                 2456033.96891      0.1901
                                 2456033.96987      0.1989
                                 2456033.97083      0.2049
                                 2456033.97179      0.2034
                                 2456033.97274      0.2055
                                 2456033.97370      0.1941
                                 2456033.97466      0.1978
                                 2456033.97562      0.1940
                                 2456033.97658      0.1905
                                 2456033.97754      0.1858
                                 2456033.99005      0.5562
                                 2456033.99100      0.4194
                                 2456033.99196      0.3009
                                 2456033.99293      0.2149
                                 2456033.99389      0.1756
                                 2456033.99485      0.1778
                                 2456033.99581      0.1838
                                 2456033.99677      0.1821
                                 2456033.99773      0.1893
                                 2456033.99869      0.1939
                                 2456034.00316      0.1796
                                 2456034.00412      0.1787
                                 2456034.00508      0.1806
                                 2456034.00604      0.1790
                                 2456034.00700      0.1790
                                 2456034.00796      0.1761
                                 2456034.00892      0.1825
                                 2456045.68856      0.0551
                                 2456045.69089      0.0460
                                 2456045.69197      0.0439
                                 2456045.69303      0.0338
                                 2456045.69388      0.0314
                                 2456045.69472      0.0310
                                 2456045.69557      0.0338
                                 2456045.69641      0.0301
                                 2456045.69726      0.0183
                                 2456045.69810      0.0170
                                 2456045.69894      0.0090
                                 2456045.69979     -0.0029
                                 2456045.70063      0.0051
                                 2456045.70148     -0.0065
                                 2456045.70232     -0.0010
                                 2456045.70317     -0.0155
                                 2456045.70401     -0.0171
                                 2456045.70486     -0.0248
                                 2456045.70570     -0.0167
                                 2456045.70656     -0.0176
                                 2456045.70741      0.0010
                                 2456045.70825      0.0348
                                 2456045.70910      0.0550
                                 2456045.70994      0.0741
                                 2456045.71079      0.1008
                                 2456045.71163      0.1318
                                 2456045.71248      0.1513
                                 2456045.71332      0.1667
                                 2456045.71416      0.1615
                                 2456045.71501      0.1653
                                 2456045.71585      0.1565
                                 2456045.71670      0.1211
                                 2456045.71754      0.0910
                                 2456045.71839      0.0718
                                 2456045.71923      0.0427
                                 2456045.72008      0.0220
                                 2456045.72092      0.0046
                                 2456045.72177      0.0002
                                 2456045.72261     -0.0051
                                 2456045.72346     -0.0078
                                 2456045.72430     -0.0014
                                 2456045.72515     -0.0073
                                 2456045.72599     -0.0011
                                 2456045.72684      0.0008
                                 2456045.72768      0.0058
                                 2456045.72853     -0.0029
                                 2456045.72937      0.0104
                                 2456045.73022      0.0069
                                 2456045.73106      0.0106
                                 2456045.73191      0.0162
                                 2456045.73275      0.0215
                                 2456045.73360      0.0301
                                 2456045.73444      0.0297
                                 2456045.73529      0.0349
                                 2456045.73613      0.0432
                                 2456045.73698      0.0461
                                 2456045.73782      0.0449
                                 2456045.73868      0.0465
                                 2456045.73952      0.0514
                                 2456045.74037      0.0564
                                 2456045.74121      0.0583
                                 2456045.74206      0.0603
                                 2456045.74290      0.0663
                                 2456045.74375      0.0729
                                 2456045.74459      0.0726
                                 2456045.74544      0.0780
                                 2456045.74628      0.0803
                                 2456045.74713      0.0875
                                 2456045.74797      0.0872
                                 2456045.74882      0.0929
                                 2456045.74966      0.1019
                                 2456045.75051      0.1011
                                 2456045.75135      0.1028
                                 2456045.75220      0.1082
                                 2456045.75304      0.1107
                                 2456045.75389      0.1228
                                 2456045.75473      0.1182
                                 2456045.75558      0.1234
                                 2456045.75642      0.1276
                                 2456045.75727      0.1269
                                 2456045.75811      0.1355
                                 2456045.75896      0.1321
                                 2456045.75980      0.1277
                                 2456045.76065      0.1260
                                 2456045.76149      0.1358
                                 2456045.76234      0.1377
                                 2456045.76318      0.1446
                                 2456045.76403      0.1410
                                 2456045.76487      0.1404
                                 2456045.76572      0.1468
                                 2456045.76656      0.1465
                                 2456045.76741      0.1487
                                 2456045.76825      0.1539
                                 2456045.76910      0.1578
                                 2456045.76994      0.1558
                                 2456045.77079      0.1519
                                 2456045.77163      0.1574
                                 2456045.77247      0.1616
                                 2456045.77332      0.1607
                                 2456045.77427      0.1929
                                 2456045.77511      0.1944
                                 2456045.77596      0.1864
                                 2456045.77680      0.1881
                                 2456045.77765      0.1925
                                 2456045.77849      0.1942
                                 2456045.77934      0.1927
                                 2456045.78018      0.2021
                                 2456045.78103      0.1908
                                 2456045.78187      0.1987
                                 2456045.78272      0.2010
                                 2456045.78356      0.1980
                                 2456045.78441      0.1968
                                 2456045.78525      0.2042
                                 2456045.78610      0.1951
                                 2456045.78694      0.2047
                                 2456045.78779      0.2498
                                 2456045.78863      0.3152
                                 2456045.78948      0.4129
                                 2456045.79032      0.5437
                                 2456045.79117      0.6874
                                 2456045.79201      0.8730
                                 2456045.79286      1.1046
                                 2456045.79370      1.3399
                                 2456045.79455      1.5309
                                 2456045.79539      1.5422
                                 2456045.79624      1.3401
                                 2456045.79708      1.0861
                                 2456045.79793      0.8717
                                 2456045.79877      0.6885
                                 2456045.79962      0.5300
                                 2456045.80046      0.4021
                                 2456045.80131      0.3133
                                 2456045.80215      0.2392
                                 2456045.80298      0.1947
                                 2456045.80383      0.1842
                                 2456045.80467      0.1915
                                 2456045.80552      0.1832
                                 2456045.80636      0.1879
                                 2456045.80722      0.1813
                                 2456045.80807      0.1805
                                 2456045.80891      0.1852
                                 2456045.80975      0.1851
                                 2456045.81060      0.1769
                                 2456045.81144      0.1774
                                 2456045.81229      0.1814
                                 2456045.81313      0.1757
                                 2456045.81398      0.1809
                                 2456045.81482      0.1702
                                 2456045.81567      0.1729
                                 2456045.81651      0.1673
                                 2456045.81736      0.1681
                                 2456045.81820      0.1570
                                 2456045.81905      0.1688
                                 2456045.81989      0.1604
                                 2456045.82074      0.1526
                                 2456045.82158      0.1607
                                 2456045.82243      0.1553
                                 2456045.82327      0.1477
                                 2456045.82412      0.1495
                                 2456045.82496      0.1472
                                 2456045.82581      0.1443
                                 2456045.82665      0.1439
                                 2456045.82750      0.1478
                                 2456045.82834      0.1448
                                 2456045.82919      0.1402
                                 2456045.83003      0.1360
                                 2456045.83088      0.1290
                                 2456045.83173      0.1335
                                 2456045.83258      0.1208
                                 2456045.83342      0.1205
                                 2456045.83427      0.1204
                                 2456045.83651      0.1273
                                 2456045.83736      0.1199
                                 2456045.83820      0.1201
                                 2456045.83905      0.1185
                                 2456045.83989      0.1144
                                 2456045.84074      0.1073
                                 2456045.84158      0.0974
                                 2456045.84244      0.1021
                                 2456045.84328      0.0977
                                 2456045.84412      0.0895
                                 2456045.84496      0.0837
                                 2456045.84582      0.0851
                                 2456045.84666      0.0756
                                 2456045.84751      0.0754
                                 2456045.84964      0.0688
                                 2456045.85048      0.0636
                                 2456045.85133      0.0534
                                 2456045.85217      0.0532
                                 2456045.85302      0.0518
                                 2456045.85386      0.0523
                                 2456045.85471      0.0433
                                 2456045.85557      0.0422
                                 2456045.85641      0.0356
                                 2456045.85729      0.0337
                                 2456045.85802      0.0283
                                 2456045.85875      0.0328
                                 2456045.85948      0.0270
                                 2456045.86021      0.0261
                                 2456045.86094      0.0226
                                 2456045.86166      0.0251
                                 2456045.86239      0.0185
                                 2456045.86312      0.0162
                                 2456045.86386      0.0145
                                 2456045.86459      0.0133
                                 2456045.86532      0.0157
                                 2456045.86605      0.0047
                                 2456045.86677      0.0045
                                 2456045.86750      0.0094
                                 2456045.86823      0.0053
                                 2456045.86896      0.0224
                                 2456045.86970      0.0354
                                 2456045.87043      0.0463
                                 2456045.87114      0.0670
                                 2456045.87187      0.0798
                                 2456045.87260      0.1120
                                 2456045.87333      0.1316
                                 2456045.87407      0.1609
                                 2456045.87480      0.1754
                                 2456045.87553      0.1866
                                 2456045.87626      0.1792
                                 2456045.87699      0.1696
                                 2456045.87772      0.1463
                                 2456045.87845      0.1298
                                 2456045.87918      0.1073
                                 2456045.87991      0.0773
                                 2456045.88063      0.0579
                                 2456045.88136      0.0462
                                 2456045.88209      0.0195
                                 2456045.88282      0.0038
                                 2456045.88355     -0.0014
                                 2456045.88428     -0.0024
                                 2456045.88501      0.0004
                                 2456045.88574     -0.0016
                                 2456045.88647     -0.0021
                                 2456045.88720      0.0022
                                 2456045.88793      0.0041
                                 2456045.88866      0.0001
                                 2456045.88938      0.0054
                                 2456045.89011      0.0062
                                 2456045.89084      0.0141
                                 2456045.89157      0.0167
                                 2456045.89230      0.0199
                                 2456045.89303      0.0227
                                 2456045.89376      0.0152
                                 2456045.89449      0.0322
                                 2456045.89523      0.0280
                                 2456045.89596      0.0330
                                 2456045.89669      0.0398
                                 2456045.89742      0.0456
                                 2456045.89815      0.0394
                                 2456045.89888      0.0409
                                 2456045.89960      0.0459
                                 2456045.90033      0.0469
                                 2456045.90106      0.0527
                                 2456045.90179      0.0619
                                 2456045.90252      0.0565
                                 2456045.90325      0.0674
                                 2456045.90399      0.0711
                                 2456045.90472      0.0722
                                 2456045.90545      0.0808
                                 2456045.90618      0.0796
                                 2456045.90691      0.0912
                                 2456045.90764      0.0954
                                 2456045.90837      0.0969
                                 2456045.90910      0.1077
                                 2456045.90982      0.1085
                                 2456045.91055      0.1038
                                 2456045.91128      0.1034
                                 2456045.91201      0.1087
                                 2456045.91274      0.1133
                                 2456045.91347      0.1076
                                 2456045.91420      0.1140
                                 2456045.91493      0.1181
                                 2456045.91566      0.1237
                                 2456045.91639      0.1290
                                 2456045.91712      0.1329
                                 2456045.91874      0.1255
                                 2456045.91947      0.1273
                                 2456045.92019      0.1298
                                 2456045.92092      0.1322
                                 2456045.92165      0.1361
                                 2456045.92238      0.1437
                                 2456045.92311      0.1484
                                 2456045.92384      0.1440
                                 2456045.92457      0.1479
                                 2456045.92530      0.1561
                                 2456045.92603      0.1566
                                 2456045.92675      0.1567
                                 2456045.92747      0.1575
                                 2456045.92820      0.1563
                                 2456045.92893      0.1571
                                 2456045.92966      0.1547
                                 2456045.93039      0.1608
                                 2456045.93112      0.1587
                                 2456045.93185      0.1595
                                 2456045.93258      0.1638
                                 2456045.93331      0.1694
                                 2456045.93404      0.1687
                                 2456045.93477      0.1738
                                 2456045.93550      0.1696
                                 2456045.93833      0.1918
                                 2456045.93906      0.1890
                                 2456045.93979      0.1935
                                 2456045.94052      0.1894
                                 2456045.94125      0.1905
                                 2456045.94198      0.1956
                                 2456045.94271      0.1934
                                 2456045.94345      0.1984
                                 2456045.94418      0.1944
                                 2456045.94491      0.1989
                                 2456045.94563      0.1966
                                 2456045.94636      0.2020
                                 2456045.94709      0.2024
                                 2456045.94782      0.2021
                                 2456045.94855      0.2105
                                 2456045.94928      0.2370
                                 2456045.95001      0.2925
                                 2456045.95074      0.3653
                                 2456045.95147      0.4588
                                 2456045.95220      0.5614
                                 2456045.95293      0.6951
                                 2456045.95366      0.8320
                                 2456045.95438      1.0108
                                 2456045.95511      1.2098
                                 2456045.95584      1.3879
                                 2456045.95657      1.5176
                                 2456045.95730      1.4574
                                 2456045.95803      1.2718
                                 2456045.95995      0.7713
                                 2456045.96068      0.6356
                                 2456045.96141      0.5009
                                 2456045.96214      0.4002
                                 2456045.96287      0.3118
                                 2456045.96361      0.2494
                                 2456045.96434      0.2054
                                 2456045.96507      0.1896
                                 2456045.96580      0.1911
                                 2456045.96653      0.1793
                                 2456045.96725      0.1848
                                 2456045.96798      0.1815
                                 2456045.96984      0.1944
                                 2456045.97056      0.2017
                                 2456045.97129      0.1948
                                 2456045.97202      0.1902
                                 2456045.97275      0.1959
                                 2456045.97348      0.1895
                                 2456045.97421      0.1927
                                 2456045.97494      0.1841
                                 2456045.97567      0.1940
                                 2456045.97640      0.1994
                                 2456045.97713      0.1931
                                 2456045.97786      0.1823
                                 2456045.98047      0.1775
                                 2456045.98120      0.1778
                                 2456045.98193      0.1766
                                 2456045.98266      0.1764
                                 2456045.98339      0.1685
                                 2456045.98412      0.1655
                                 2456045.98485      0.1648
                                 2456051.71604      0.0160
                                 2456051.71723      0.0159
                                 2456051.71842      0.0223
                                 2456051.71961      0.0420
                                 2456051.72076      0.0382
                                 2456051.72160      0.0401
                                 2456051.72245      0.0506
                                 2456051.72329      0.0597
                                 2456051.72414      0.0569
                                 2456051.72498      0.0506
                                 2456051.72583      0.0619
                                 2456051.72667      0.0669
                                 2456051.72752      0.0726
                                 2456051.72836      0.0795
                                 2456051.72921      0.0793
                                 2456051.73005      0.0805
                                 2456051.73090      0.0807
                                 2456051.73174      0.0832
                                 2456051.73259      0.0861
                                 2456051.73343      0.0912
                                 2456051.73428      0.0876
                                 2456051.73512      0.1039
                                 2456051.73598      0.0971
                                 2456051.73682      0.1082
                                 2456051.73767      0.1090
                                 2456051.73851      0.1108
                                 2456051.73936      0.1153
                                 2456051.74020      0.1140
                                 2456051.74105      0.1177
                                 2456051.74189      0.1378
                                 2456051.74274      0.1245
                                 2456051.74358      0.1386
                                 2456051.74443      0.1353
                                 2456051.74527      0.1391
                                 2456051.74612      0.1462
                                 2456051.74696      0.1484
                                 2456051.74781      0.1461
                                 2456051.74865      0.1456
                                 2456051.74950      0.1603
                                 2456051.75034      0.1601
                                 2456051.75119      0.1599
                                 2456051.75203      0.1670
                                 2456051.75288      0.1671
                                 2456051.75372      0.1668
                                 2456051.75457      0.1781
                                 2456051.75541      0.1687
                                 2456051.75626      0.1693
                                 2456051.75710      0.1791
                                 2456051.75795      0.1788
                                 2456051.75879      0.1832
                                 2456051.75963      0.1772
                                 2456051.76048      0.1747
                                 2456051.76132      0.1831
                                 2456051.76217      0.1799
                                 2456051.76301      0.1898
                                 2456051.76387      0.1867
                                 2456051.76472      0.1808
                                 2456051.76556      0.1816
                                 2456051.76641      0.1812
                                 2456051.76725      0.1802
                                 2456051.76810      0.1894
                                 2456051.76894      0.1874
                                 2456051.76979      0.1870
                                 2456051.77063      0.1951
                                 2456051.77148      0.1935
                                 2456051.77232      0.1963
                                 2456051.77316      0.2351
                                 2456051.77401      0.3018
                                 2456051.77485      0.3945
                                 2456051.77570      0.5251
                                 2456051.77654      0.6740
                                 2456051.77739      0.8530
                                 2456051.77823      1.0553
                                 2456051.77908      1.3083
                                 2456051.77992      1.5147
                                 2456051.78077      1.5376
                                 2456051.78161      1.3483
                                 2456051.78246      1.0985
                                 2456051.78332      0.8801
                                 2456051.78416      0.6983
                                 2456051.78501      0.5293
                                 2456051.78585      0.4254
                                 2456051.78669      0.3115
                                 2456051.78754      0.2419
                                 2456051.78838      0.1975
                                 2456051.78923      0.1914
                                 2456051.79007      0.1895
                                 2456051.79092      0.1876
                                 2456051.79176      0.1809
                                 2456051.79261      0.1907
                                 2456051.79345      0.1865
                                 2456051.79430      0.1856
                                 2456051.79514      0.1800
                                 2456051.79599      0.1764
                                 2456051.79683      0.1911
                                 2456051.79768      0.1822
                                 2456051.79852      0.1758
                                 2456051.79937      0.1827
                                 2456051.80021      0.1809
                                 2456051.80106      0.1714
                                 2456051.80190      0.1750
                                 2456051.80275      0.1739
                                 2456051.80359      0.1803
                                 2456051.80444      0.1672
                                 2456051.80547      0.1682
                                 2456051.80630      0.1759
                                 2456051.80715      0.1718
                                 2456051.80799      0.1757
                                 2456051.80885      0.1769
                                 2456051.80969      0.1719
                                 2456051.81054      0.1675
                                 2456051.81138      0.1683
                                 2456051.81223      0.1632
                                 2456051.81307      0.1578
                                 2456051.81392      0.1579
                                 2456051.81476      0.1573
                                 2456051.81561      0.1506
                                 2456051.81645      0.1523
                                 2456051.81730      0.1467
                                 2456051.81814      0.1473
                                 2456051.81899      0.1393
                                 2456051.81983      0.1351
                                 2456051.82068      0.1318
                                 2456051.82152      0.1328
                                 2456051.82237      0.1216
                                 2456051.82321      0.1126
                                 2456051.82406      0.1240
                                 2456051.82490      0.1132
                                 2456051.82575      0.1119
                                 2456051.82660      0.1063
                                 2456051.82745      0.1115
                                 2456051.82829      0.1005
                                 2456051.82914      0.0955
                                 2456051.82998      0.0927
                                 2456051.83083      0.0902
                                 2456051.83167      0.0836
                                 2456051.83252      0.0805
                                 2456051.83336      0.0798
                                 2456051.83559      0.0645
                                 2456051.83643      0.0659
                                 2456051.83727      0.0590
                                 2456051.83812      0.0604
                                 2456051.83896      0.0511
                                 2456051.83981      0.0489
                                 2456051.84065      0.0556
                                 2456051.84150      0.0466
                                 2456051.84234      0.0348
                                 2456051.84319      0.0406
                                 2456051.84403      0.0330
                                 2456051.84488      0.0266
                                 2456051.84572      0.0296
                                 2456051.84657      0.0203
                                 2456051.84741      0.0216
                                 2456051.84826      0.0073
                                 2456051.84910      0.0129
                                 2456051.84995      0.0130
                                 2456051.85079      0.0027
                                 2456051.85164      0.0050
                                 2456051.85248     -0.0022
                                 2456051.85333      0.0008
                                 2456051.85417      0.0039
                                 2456051.85502      0.0277
                                 2456051.85586      0.0428
                                 2456051.85671      0.0651
                                 2456051.85755      0.0858
                                 2456051.85840      0.1143
                                 2456051.85924      0.1424
                                 2456051.86009      0.1649
                                 2456051.86094      0.1678
                                 2456051.86179      0.1741
                                 2456051.86263      0.1538
                                 2456051.86348      0.1368
                                 2456051.86432      0.1163
                                 2456051.86517      0.0840
                                 2456051.86601      0.0627
                                 2456051.86686      0.0445
                                 2456051.86770      0.0260
                                 2456051.86855      0.0048
                                 2456051.86939      0.0057
                                 2456051.87024      0.0102
                                 2456051.87108      0.0056
                                 2456051.87193      0.0081
                                 2456051.87277      0.0146
                                 2456051.87360      0.0122
                                 2456051.87446      0.0195
                                 2456051.87531      0.0217
                                 2456051.87615      0.0258
                                 2456051.87700      0.0223
                                 2456051.87784      0.0318
                                 2456051.87868      0.0338
                                 2456051.87953      0.0300
                                 2456051.88037      0.0351
                                 2456051.88122      0.0404
                                 2456051.88206      0.0402
                                 2456051.88291      0.0476
                                 2456051.88375      0.0578
                                 2456051.88460      0.0510
                                 2456051.88544      0.0658
                                 2456051.88629      0.0589
                                 2456051.88713      0.0723
                                 2456051.88798      0.0657
                                 2456051.88882      0.0714
                                 2456051.88967      0.0757
                                 2456051.89051      0.0811
                                 2456051.89136      0.0896
                                 2456051.89220      0.0808
                                 2456051.89305      0.0883
                                 2456051.89389      0.0912
                                 2456051.89474      0.1018
                                 2456051.89558      0.1035
                                 2456051.89643      0.1164
                                 2456051.89727      0.1114
                                 2456051.89812      0.1118
                                 2456051.89896      0.1206
                                 2456051.89981      0.1243
                                 2456051.90065      0.1232
                                 2456051.90150      0.1258
                                 2456051.90234      0.1238
                                 2456051.90319      0.1355
                                 2456051.90403      0.1347
                                 2456051.90488      0.1391
                                 2456051.90572      0.1370
                                 2456051.90657      0.1403
                                 2456051.90741      0.1506
                                 2456051.90826      0.1478
                                 2456051.90910      0.1502
                                 2456051.90995      0.1509
                                 2456051.91079      0.1613
                                 2456051.91164      0.1693
                                 2456051.91248      0.1645
                                 2456051.91333      0.1636
                                 2456051.91417      0.1652
                                 2456051.91502      0.1727
                                 2456051.91587      0.1718
                                 2456051.91672      0.1685
                                 2456051.91756      0.1753
                                 2456051.91841      0.1727
                                 2456051.91925      0.1593
                                 2456051.92046      0.1618
                                 2456051.92372      0.1900
                                 2456051.92456      0.1840
                                 2456051.92541      0.1980
                                 2456051.92625      0.1832
                                 2456051.92710      0.1887
                                 2456051.92794      0.1944
                                 2456051.92880      0.1889
                                 2456051.92965      0.1889
                                 2456051.93049      0.1897
                                 2456051.93133      0.1899
                                 2456051.93218      0.1910
                                 2456051.93302      0.1945
                                 2456051.93387      0.1932
                                 2456051.93471      0.2194
                                 2456051.93556      0.2776
                                 2456051.93640      0.3674
                                 2456051.93725      0.4789
                                 2456051.93809      0.6344
                                 2456051.94138      1.4343
                                 2456051.94223      1.5415
                                 2456051.94307      1.4288
                                 2456051.94392      1.1960
                                 2456051.94476      0.9587
                                 2456051.94561      0.7685
                                 2456051.94645      0.5966
                                 2456051.94730      0.4639
                                 2456051.94814      0.3577
                                 2456051.94899      0.2638
                                 2456053.73471      0.1813
                                 2456053.73554      0.1752
                                 2456053.73639      0.1801
                                 2456053.73723      0.1810
                                 2456053.73808      0.1763
                                 2456053.73892      0.1855
                                 2456053.73977      0.1768
                                 2456053.74063      0.1696
                                 2456053.74147      0.1710
                                 2456053.74231      0.1649
                                 2456053.74316      0.1785
                                 2456053.74400      0.1752
                                 2456053.74485      0.1627
                                 2456053.74569      0.1631
                                 2456053.74654      0.1688
                                 2456053.74738      0.1730
                                 2456053.74823      0.1599
                                 2456053.74907      0.1693
                                 2456053.74992      0.1587
                                 2456053.75076      0.1595
                                 2456053.75161      0.1650
                                 2456053.75245      0.1572
                                 2456053.75330      0.1559
                                 2456053.75414      0.1485
                                 2456053.75499      0.1403
                                 2456053.75583      0.1423
                                 2456053.75668      0.1490
                                 2456053.75752      0.1364
                                 2456053.75837      0.1290
                                 2456053.75921      0.1343
                                 2456053.76006      0.1219
                                 2456053.76090      0.1402
                                 2456053.76259      0.1171
                                 2456053.76344      0.1142
                                 2456053.76428      0.1063
                                 2456053.76598      0.1006
                                 2456053.76683      0.0887
                                 2456053.76852      0.0830
                                 2456053.76936      0.1364
                                 2456053.77021      0.0714
                                 2456053.77105      0.0624
                                 2456053.77190      0.0720
                                 2456053.77274      0.0692
                                 2456053.77359      0.0735
                                 2456053.77443      0.0653
                                 2456053.77528      0.0595
                                 2456053.77612      0.0624
                                 2456053.77697      0.0531
                                 2456053.77781      0.0558
                                 2456053.77866      0.0545
                                 2456053.77950      0.0443
                                 2456053.78035      0.0347
                                 2456053.78119      0.0363
                                 2456053.78204      0.0439
                                 2456053.78288      0.0316
                                 2456053.78373      0.0289
                                 2456053.78457      0.0342
                                 2456053.78542      0.0282
                                 2456053.78626      0.0234
                                 2456053.78711      0.0160
                                 2456053.78795      0.0160
                                 2456053.78880      0.0209
                                 2456053.78964      0.0177
                                 2456053.79049      0.0101
                                 2456053.79133      0.0001
                                 2456053.79218      0.0043
                                 2456053.79302     -0.0042
                                 2456053.79387      0.0002
                                 2456053.79471     -0.0018
                                 2456053.79556      0.0006
                                 2456053.79641      0.0146
                                 2456053.79726      0.0306
                                 2456053.79810      0.0625
                                 2456053.79895      0.0854
                                 2456053.79979      0.1112
                                 2456053.80064      0.1420
                                 2456053.80148      0.1472
                                 2456053.80233      0.1851
                                 2456053.80485      0.1256
                                 2456053.80907      0.0036
                                 2456053.80992      0.0247
                                 2456053.81245      0.0487
                                 2456053.81414      0.0078
                                 2456053.81499      0.0061
                                 2456053.81583      0.0152
                                 2456053.81668      0.0066
                                 2456053.81752      0.0106
                                 2456053.81837      0.0280
                                 2456053.81921      0.0285
                                 2456053.82006      0.0266
                                 2456053.82090      0.0144
                                 2456053.82175      0.0305
                                 2456053.82259      0.0278
                                 2456053.82344      0.0250
                                 2456053.82428      0.0402
                                 2456053.82513      0.0397
                                 2456053.82597      0.0484
                                 2456053.82682      0.0482
                                 2456053.82766      0.0531
                                 2456053.82851      0.0541
                                 2456053.82935      0.0652
                                 2456053.83020      0.0599
                                 2456053.83104      0.0650
                                 2456053.83189      0.0695
                                 2456053.83273      0.0763
                                 2456053.83358      0.0804
                                 2456053.83442      0.0906
                                 2456053.83527      0.0940
                                 2456053.83892      0.1046
                                 2456053.83977      0.1083
                                 2456053.84061      0.1076
                                 2456053.84146      0.1194
                                 2456053.84230      0.1200
                                 2456053.84315      0.1162
                                 2456053.84399      0.1337
                                 2456053.84484      0.1263
                                 2456053.84568      0.1284
                                 2456053.84653      0.1322
                                 2456053.84737      0.1285
                                 2456053.84822      0.1478
                                 2456053.84906      0.1376
                                 2456053.84991      0.1450
                                 2456053.85075      0.1449
                                 2456053.85160      0.1482
                                 2456053.85244      0.1551
                                 2456053.85330      0.1558
                                 2456053.85414      0.1595
                                 2456053.85499      0.1643
                                 2456053.85583      0.1654
                                 2456053.85668      0.1589
                                 2456053.85752      0.1746
                                 2456053.85837      0.1611
                                 2456053.85921      0.1791
                                 2456053.86006      0.1744
                                 2456053.86090      0.1784
                                 2456053.86175      0.1789
                                 2456053.86259      0.1790
                                 2456053.86344      0.1830
                                 2456053.86428      0.1811
                                 2456053.86513      0.1863
                                 2456053.86597      0.1950
                                 2456053.86682      0.1945
                                 2456053.86766      0.1916
                                 2456053.86851      0.1912
                                 2456053.86935      0.1941
                                 2456053.87020      0.1973
                                 2456053.87104      0.1924
                                 2456053.87189      0.1983
                                 2456053.87273      0.1997
                                 2456053.87358      0.1910
                                 2456053.87557      0.1996
                                 2456053.87641      0.2502
                                 2456053.87726      0.3294
                                 2456053.87810      0.4286
                                 2456053.87895      0.5555
                                 2456053.87979      0.7176
                                 2456053.88064      0.9010
                                 2456053.88148      1.1356
                                 2456053.88233      1.3696
                                 2456053.88317      1.5381
                                 2456053.88401      1.4905
                                 2456053.88487      1.2855
                                 2456053.88572      1.0612
                                 2456053.88656      0.8327
                                 2456053.88741      0.6580
                                 2456053.88825      0.5068
                                 2456053.88910      0.3859
                                 2456053.88994      0.2956
                                 2456053.89079      0.2329
                                 2456053.89163      0.1990
                                 2456064.83407      0.0838
                                 2456064.83492      0.0917
                                 2456064.83576      0.0810
                                 2456064.83661      0.0931
                                 2456064.83745      0.0952
                                 2456064.83830      0.0943
                                 2456064.83914      0.1056
                                 2456064.83999      0.1066
                                 2456064.84083      0.1147
                                 2456064.84168      0.1208
                                 2456064.84252      0.1144
                                 2456064.84337      0.1243
                                 2456064.84421      0.1262
                                 2456064.84506      0.1317
                                 2456064.84590      0.1308
                                 2456064.84675      0.1437
                                 2456064.84759      0.1415
                                 2456064.84844      0.1521
                                 2456064.84928      0.1532
                                 2456064.85013      0.1564
                                 2456064.85097      0.1545
                                 2456064.85182      0.1545
                                 2456064.85266      0.1552
                                 2456064.85351      0.1631
                                 2456064.85435      0.1656
                                 2456064.85520      0.1678
                                 2456064.85604      0.1695
                                 2456064.85689      0.1668
                                 2456064.85773      0.1679
                                 2456064.85858      0.1811
                                 2456064.85942      0.1768
                                 2456064.86027      0.1795
                                 2456064.86111      0.1868
                                 2456064.86196      0.1917
                                 2456064.86280      0.1874
                                 2456064.86365      0.1940
                                 2456064.86449      0.1934
                                 2456064.86534      0.1952
                                 2456064.86619      0.1950
                                 2456064.86704      0.1944
                                 2456064.86788      0.1932
                                 2456064.86871      0.1920
                                 2456064.86956      0.1963
                                 2456064.87042      0.1877
                                 2456064.87125      0.2114
                                 2456064.87211      0.1971
                                 2456064.87295      0.1920
                                 2456064.87380      0.1970
                                 2456064.87463      0.1998
                                 2456064.87549      0.2009
                                 2456064.87633      0.2226
                                 2456064.87716      0.2901
                                 2456064.87802      0.3761
                                 2456064.87885      0.4790
                                 2456064.87971      0.6176
                                 2456065.81489      0.1166
                                 2456065.81573      0.1191
                                 2456065.81658      0.1220
                                 2456065.81742      0.1299
                                 2456065.81826      0.1292
                                 2456065.81910      0.1317
                                 2456065.81995      0.1350
                                 2456065.82079      0.1343
                                 2456065.82164      0.1397
                                 2456065.82248      0.1490
                                 2456065.82333      0.1508
                                 2456065.82417      0.1537
                                 2456065.82502      0.1577
                                 2456065.82586      0.1661
                                 2456065.82670      0.1723
                                 2456065.82755      0.1766
                                 2456065.82839      0.1809
                                 2456065.82924      0.1791
                                 2456065.83008      0.1792
                                 2456065.83093      0.1767
                                 2456065.83177      0.1749
                                 2456065.83262      0.1851
                                 2456065.83346      0.1880
                                 2456065.83431      0.1853
                                 2456065.83515      0.1899
                                 2456065.83601      0.1947
                                 2456065.83686      0.1890
                                 2456065.83770      0.1907
                                 2456065.83854      0.1995
                                 2456065.83939      0.1955
                                 2456065.84023      0.1965
                                 2456065.84108      0.2005
                                 2456065.84192      0.1963
                                 2456065.84277      0.2019
                                 2456065.84361      0.2036
                                 2456065.84446      0.2002
                                 2456065.84530      0.2039
                                 2456065.84615      0.2030
                                 2456065.84699      0.2238
                                 2456065.84784      0.2786
                                 2456065.84868      0.3748
                                 2456065.84953      0.4801
                                 2456065.85037      0.6310
                                 2456065.85121      0.7923
                                 2456065.85205      1.0082
                                 2456065.85290      1.2261
                                 2456067.81721      0.1813
                                 2456067.81805      0.1846
                                 2456067.81890      0.1811
                                 2456067.81974      0.1748
                                 2456067.82059      0.1845
                                 2456067.82143      0.1717
                                 2456067.82228      0.1690
                                 2456067.82312      0.1724
                                 2456067.82397      0.1679
                                 2456067.82481      0.1702
                                 2456067.82565      0.1553
                                 2456067.82650      0.1617
                                 2456067.82736      0.1557
                                 2456067.82820      0.1552
                                 2456067.82905      0.1527
                                 2456067.82989      0.1501
                                 2456067.83074      0.1450
                                 2456067.83158      0.1447
                                 2456067.83243      0.1383
                                 2456067.83327      0.1319
                                 2456067.83412      0.1359
                                 2456067.83496      0.1274
                                 2456067.83581      0.1243
                                 2456067.83665      0.1276
                                 2456067.83750      0.1188
                                 2456067.83834      0.1177
                                 2456067.83918      0.1045
                                 2456067.84003      0.1152
                                 2456067.84087      0.1085
                                 2456067.84172      0.1109
                                 2456067.84256      0.1046
                                 2456067.84341      0.1082
                                 2456067.84425      0.0975
                                 2456067.84510      0.0933
                                 2456067.84594      0.0899
                                 2456067.84679      0.0880
                                 2456067.84763      0.0900
                                 2456067.84848      0.0832
                                 2456067.84932      0.0801
                                 2456067.85017      0.0742
                                 2456067.85101      0.0747
                                 2456067.85186      0.0726
                                 2456067.85270      0.0679
                                 2456067.85355      0.0632
                                 2456067.85439      0.0549
                                 2456067.85524      0.0494
                                 2456067.85608      0.0459
                                 2456067.85693      0.0426
                                 2456067.85777      0.0418
                                 2456067.85862      0.0402
                                 2456067.85946      0.0326
                                 2456068.80659      0.1162
                                 2456068.80744      0.1108
                                 2456068.80828      0.1107
                                 2456068.80913      0.1043
                                 2456068.80997      0.1026
                                 2456068.81082      0.1016
                                 2456068.81166      0.0916
                                 2456068.81251      0.0903
                                 2456068.81335      0.0878
                                 2456068.81420      0.0897
                                 2456068.81504      0.0863
                                 2456068.81589      0.0807
                                 2456068.81673      0.0766
                                 2456068.81758      0.0713
                                 2456068.81842      0.0794
                                 2456068.81927      0.0661
                                 2456068.82011      0.0701
                                 2456068.82096      0.0584
                                 2456068.82180      0.0542
                                 2456068.82265      0.0504
                                 2456068.82349      0.0470
                                 2456068.82434      0.0470
                                 2456068.82518      0.0358
                                 2456068.82603      0.0325
                                 2456068.82687      0.0348
                                 2456068.82772      0.0267
                                 2456068.82856      0.0225
                                 2456068.82941      0.0256
                                 2456068.83025      0.0203
                                 2456068.83110      0.0223
                                 2456068.83194      0.0113
                                 2456068.83278      0.0106
                                 2456068.83363      0.0115
                                 2456068.83447      0.0106
                                 2456068.83532      0.0044
                                 2456068.83616      0.0007
                                 2456068.83701     -0.0047
                                 2456068.83785     -0.0033
                                 2456068.83870     -0.0058
                                 2456068.83954      0.0002
                                 2456068.84039      0.0069
                                 2456068.84123      0.0284
                                 2456068.84208      0.0455
                                 2456068.84291      0.0723
                                 2456068.84377      0.1068
                                 2456068.84460      0.1229
                                 2456068.84546      0.1555
                                 2456068.84629      0.1798
                                 2456068.84714      0.1835
                                 2456068.84798      0.1797
                                 2456068.84883      0.1643
                                 2456068.84967      0.1368
                                 2456068.85052      0.1126
                                 2456068.85136      0.0834
                                 2456068.85221      0.0656
                                 2456068.85305      0.0453
                                 2456068.85390      0.0260
                                 2456068.85474      0.0163
                                 2456068.85559      0.0101
                                 2456068.85643      0.0100
                                 2456068.85727      0.0141
                                 2456068.85812      0.0156
                                 2456068.85896      0.0192
                                 2456068.85981      0.0212
                                 2456068.86065      0.0154
                                 2456068.86150      0.0294
                                 2456068.86234      0.0224
                                 2456068.86319      0.0227
                                 2456068.86403      0.0306
                                 2456068.86488      0.0267
                                 2456069.82950      0.0018
                                 2456069.83096     -0.0029
                                 2456069.83168     -0.0009
                                 2456069.83241      0.0030
                                 2456069.83314      0.0077
                                 2456069.83387      0.0174
                                 2456069.83460      0.0099
                                 2456069.83533      0.0111
                                 2456069.83605      0.0175
                                 2456069.83679      0.0162
                                 2456069.83774      0.0294
                                 2456069.83858      0.0311
                                 2456069.83944      0.0390
                                 2456069.84027      0.0331
                                 2456069.84113      0.0387
                                 2456069.84197      0.0487
                                 2456069.84282      0.0551
                                 2456069.84366      0.0551
                                 2456069.84451      0.0645
                                 2456069.84535      0.0699
                                 2456069.84620      0.0631
                                 2456069.84704      0.0688
                                 2456069.84789      0.0799
                                 2456069.84873      0.0862
                                 2456069.84958      0.0892
                                 2456069.85042      0.0924
                                 2456069.85127      0.0970
                                 2456069.85211      0.1029
                                 2456069.85296      0.1050
                                 2456069.85380      0.1151
                                 2456069.85465      0.1197
                                 2456069.85549      0.1220
                                 2456069.85634      0.1216
                                 2456069.85718      0.1351
                                 2456069.85803      0.1379
                                 2456069.85888      0.1384
                                 2456069.85972      0.1390
                                 2456069.86057      0.1431
                                 2456069.86142      0.1447
                                 2456069.86226      0.1494
                                 2456069.86311      0.1548
                                 2456069.86395      0.1587
                                 2456352.98674      0.1899
                                 2456352.98735      0.1918
                                 2456352.98796      0.1867
                                 2456352.98858      0.1878
                                 2456352.98919      0.2015
                                 2456352.98980      0.2349
                                 2456352.99042      0.2816
                                 2456352.99103      0.3512
                                 2456352.99164      0.4094
                                 2456352.99226      0.5188
                                 2456352.99287      0.6212
                                 2456352.99348      0.7494
                                 2456352.99410      0.9076
                                 2456352.99471      1.0223
                                 2456352.99532      1.2048
                                 2456352.99594      1.3978
                                 2456352.99655      1.5575
                                 2456352.99716      1.5613
                                 2456352.99778      1.4582
                                 2456352.99839      1.3220
                                 2456352.99901      1.1267
                                 2456352.99962      0.9524
                                 2456353.00023      0.8175
                                 2456353.00085      0.6820
                                 2456353.00146      0.5742
                                 2456353.00207      0.4712
                                 2456353.00269      0.3898
                                 2456353.00330      0.3148
                                 2456353.00391      0.2686
                                 2456353.00453      0.2166
                                 2456353.00514      0.1923
                                 2456353.00575      0.1881
                                 2456353.00637      0.1722
                                 2456353.00698      0.1879
                                 2456353.00758      0.1825
                                 2456353.00820      0.1784
                                 2456353.00881      0.1940
                                 2456353.00942      0.2014
                                 2456353.01004      0.1947
                                 2456353.01065      0.1780
                                 2456353.01126      0.1720
                                 2456353.01188      0.1876
                                 2456353.01249      0.1846
                                 2456353.01310      0.2124
                                 2456353.01372      0.1778
                                 2456353.01433      0.1876
                                 2456353.01494      0.1797
                                 2456353.01556      0.1727
                                 2456353.01617      0.1803
                                 2456353.01678      0.1821
                                 2456353.01740      0.1511
                                 2456353.01801      0.1842
                                 2456353.01862      0.1672
                                 2456353.01924      0.1713
                                 2456353.01985      0.1679
                                 2456353.02046      0.1645
                                 2456353.02108      0.1731
                                 2456353.02169      0.1622
                                 2456353.02229      0.1657
                                 2456353.02292      0.1670
                                 2456353.02353      0.1436
                                 2456353.02415      0.1668
                                 2456353.02475      0.1532
                                 2456353.02536      0.1433
                                 2456353.02599      0.1264
                                 2456353.02660      0.1453
                                 2456353.02721      0.1466
                                 2456353.02783      0.1349
                                 2456353.02844      0.1505
                                 2456353.02905      0.1390
                                 2456353.02967      0.1160
                                 2456353.03028      0.1226
                                 2456353.03089      0.1250
                                 2456353.03151      0.1089
                                 2456353.03212      0.1192
                                 2456353.03273      0.1222
                                 2456353.03335      0.1212
                                 2456353.03396      0.0974
                                 2456353.03457      0.1301
                                 2456353.03519      0.1082
                                 2456353.03580      0.1081
                                 2456353.03641      0.1027
                                 2456353.03703      0.1005
                                 2456353.03764      0.1075
                                 2456353.03825      0.1091
                                 2456353.03887      0.0917
                                 2456353.03948      0.1056
                                 2456353.04010      0.0797
                                 2456353.04071      0.0936
                                 2456353.04132      0.0901
                                 2456353.04194      0.0766
                                 2456398.95151      0.1692
                                 2456398.95236      0.1697
                                 2456398.95320      0.1925
                                 2456398.95405      0.1913
                                 2456398.95488      0.1873
                                 2456398.95572      0.1899
                                 2456398.95657      0.1908
                                 2456398.95740      0.1955
                                 2456398.95825      0.1970
                                 2456398.95909      0.1920
                                 2456398.95994      0.1987
                                 2456398.96078      0.1787
                                 2456398.96161      0.1770
                                 2456398.96246      0.1786
                                 2456398.96330      0.1747
                                 2456398.96414      0.1654
                                 2456398.96498      0.1708
                                 2456398.96583      0.1668
                                 2456398.96667      0.1592
                                 2456398.96751      0.1536
                                 2456398.96835      0.1503
                                 2456398.96920      0.1540
                                 2456398.97004      0.1469
                                 2456398.97087      0.1509
                                 2456398.97172      0.1561
                                 2456398.97256      0.1486
                                 2456398.97341      0.1451
                                 2456398.97424      0.1299
                                 2456398.97509      0.1437
                                 2456398.97593      0.1299
                                 2456398.97678      0.1361
                                 2456398.97761      0.1321
                                 2456398.97846      0.1258
                                 2456398.97930      0.1327
                                 2456398.98013      0.1275
                                 2456398.98098      0.1377
                                 2456398.98182      0.1284
                                 2456398.98267      0.1211
                                 2456398.98350      0.1144
                                 2456398.98435      0.1180
                                 2456398.98519      0.1191
                                 2456398.98604      0.1130
                                 2456398.98687      0.0973
                                 2456398.98771      0.1166
                                 2456398.98856      0.0885
                                 2456398.98940      0.0931
                                 2456398.99024      0.0923
                                 2456398.99108      0.0844
                                 2456398.99193      0.0651
                                 2456398.99277      0.0727
                                 2456398.99361      0.0531
                                 2456398.99445      0.0626
                                 2456398.99530      0.0625
                                 2456398.99613      0.0505
                                 2456398.99697      0.0559
                                 2456398.99782      0.0554
                                 2456398.99866      0.0376
                                 2456398.99950      0.0264
                                 2456399.00034      0.0216
                                 2456399.00119      0.0442
                                 2456399.00202      0.0418
                                 2456399.00286      0.0175
                                 2456399.00371      0.0253
                                 2456399.00455      0.0060
                                 2456399.00540     -0.0107
                                 2456400.97344     -0.0040
                                 2456400.97427     -0.0001
                                 2456400.97512      0.0088
                                 2456400.97596      0.0089
                                 2456400.97679      0.0104
                                 2456400.97764      0.0164
                                 2456400.97848      0.0192
                                 2456400.97933      0.0177
                                 2456400.98017      0.0308
                                 2456400.98101      0.0219
                                 2456400.98185      0.0385
                                 2456400.98270      0.0385
                                 2456400.98353      0.0351
                                 2456400.98438      0.0458
                                 2456400.98522      0.0442
                                 2456400.98607      0.0449
                                 2456400.98691      0.0633
                                 2456400.98774      0.0762
                                 2456400.98859      0.0677
                                 2456400.98943      0.0649
                                 2456400.99027      0.0718
                                 2456400.99111      0.0767
                                 2456400.99196      0.0809
                                 2456400.99280      0.0881
                                 2456400.99364      0.0867
                                 2456400.99448      0.0941
                                 2456400.99533      0.0896
                                 2456400.99617      0.0888
                                 2456400.99701      0.0952
                                 2456400.99785      0.0898
                                 2456400.99869      0.0979
                                 2456400.99954      0.0921
                                 2456401.00037      0.1071
                                 2456401.00122      0.1022
                                 2456401.00206      0.1192
                                 2456401.00291      0.1189
                                 2456401.00375      0.1116
                                 2456401.00458      0.1334
                                 2456401.00543      0.1244
                                 2456401.00627      0.1209
                                 2456401.00711      0.1389
                                 2456408.73815     -0.0146
                                 2456408.73888     -0.0087
                                 2456408.73959     -0.0176
                                 2456408.74032     -0.0262
                                 2456408.74082     -0.0084
                                 2456408.74132      0.0037
                                 2456408.74181      0.0036
                                 2456408.74230     -0.0121
                                 2456408.74280      0.0018
                                 2456408.74330      0.0089
                                 2456408.74378      0.0010
                                 2456408.74428      0.0167
                                 2456408.74478      0.0179
                                 2456408.74528      0.0139
                                 2456408.74576      0.0174
                                 2456408.74626      0.0162
                                 2456408.74676      0.0264
                                 2456408.74726      0.0284
                                 2456408.74775      0.0373
                                 2456408.74824      0.0429
                                 2456408.74874      0.0471
                                 2456408.74924      0.0466
                                 2456408.74973      0.0397
                                 2456408.75022      0.0479
                                 2456408.75072      0.0417
                                 2456408.75121      0.0330
                                 2456408.75171      0.0423
                                 2456408.75221      0.0286
                                 2456408.75270      0.0519
                                 2456408.75319      0.0368
                                 2456408.75369      0.0472
                                 2456408.75419      0.0552
                                 2456408.75468      0.0660
                                 2456408.75517      0.0589
                                 2456408.75567      0.0519
                                 2456408.75617      0.0653
                                 2456408.75667      0.0496
                                 2456408.75715      0.0721
                                 2456408.75765      0.0650
                                 2456408.75815      0.0761
                                 2456408.75865      0.0657
                                 2456408.75913      0.0603
                                 2456408.75963      0.0718
                                 2456408.76013      0.0701
                                 2456408.76062      0.0717
                                 2456408.76111      0.0983
                                 2456408.76161      0.0786
                                 2456408.76211      0.0783
                                 2456408.76260      0.0854
                                 2456408.76310      0.0837
                                 2456408.76359      0.1009
                                 2456408.76409      0.0836
                                 2456408.76458      0.1025
                                 2456408.76508      0.0905
                                 2456408.76557      0.0944
                                 2456408.76606      0.1052
                                 2456408.76656      0.0899
                                 2456408.76706      0.0936
                                 2456408.76756      0.0951
                                 2456408.76804      0.1120
                                 2456408.76854      0.0894
                                 2456408.76904      0.1125
                                 2456408.76954      0.1048
                                 2456408.77002      0.1277
                                 2456408.77102      0.1223
                                 2456408.77152      0.1207
                                 2456408.77201      0.1267
                                 2456408.77250      0.1125
                                 2456408.77300      0.1002
                                 2456408.77349      0.1181
                                 2456408.77399      0.1215
                                 2456408.77448      0.1212
                                 2456408.77498      0.1108
                                 2456408.77547      0.1287
                                 2456408.77597      0.1159
                                 2456408.77646      0.1240
                                 2456408.77696      0.1229
                                 2456408.77745      0.1325
                                 2456408.77795      0.1372
                                 2456408.77845      0.1444
                                 2456408.77893      0.1468
                                 2456408.77943      0.1301
                                 2456408.77993      0.1594
                                 2456408.78043      0.1445
                                 2456408.78091      0.1572
                                 2456408.78141      0.1652
                                 2456408.78191      0.1518
                                 2456408.78241      0.1399
                                 2456408.78290      0.1496
                                 2456408.78339      0.1481
                                 2456408.78389      0.1474
                                 2456408.78439      0.1487
                                 2456408.78488      0.1352
                                 2456408.78537      0.1447
                                 2456408.78587      0.1576
                                 2456408.78637      0.1682
                                 2456408.78686      0.1788
                                 2456408.78736      0.1582
                                 2456408.78785      0.1548
                                 2456408.78834      0.1446
                                 2456408.78884      0.1673
                                 2456408.78934      0.1722
                                 2456408.78983      0.1823
                                 2456408.79032      0.1702
                                 2456408.79082      0.1614
                                 2456408.79132      0.1675
                                 2456408.79182      0.1673
                                 2456408.79230      0.1647
                                 2456408.79280      0.1415
                                 2456408.79330      0.1566
                                 2456408.79380      0.1441
                                 2456408.79428      0.1551
                                 2456408.79478      0.1752
                                 2456408.79528      0.1662
                                 2456408.79577      0.1735
                                 2456408.79627      0.1591
                                 2456408.79676      0.1763
                                 2456408.79726      0.1585
                                 2456408.79775      0.1728
                                 2456408.79825      0.1785
                                 2456408.79874      0.1558
                                 2456408.79924      0.1821
                                 2456408.79973      0.1456
                                 2456408.80023      0.1770
                                 2456408.80073      0.2156
                                 2456408.80121      0.2604
                                 2456408.80171      0.3002
                                 2456408.80221      0.3765
                                 2456408.80271      0.4359
                                 2456408.80319      0.5019
                                 2456408.80369      0.5834
                                 2456408.80419      0.6889
                                 2456408.80469      0.7795
                                 2456408.80518      0.8913
                                 2456408.80567      1.0227
                                 2456408.80617      1.1466
                                 2456408.80667      1.3418
                                 2456408.80716      1.3608
                                 2456408.80765      1.4818
                                 2456408.80815      1.4197
                                 2456408.80865      1.3686
                                 2456408.80914      1.2632
                                 2456408.80964      1.1262
                                 2456408.81013      0.9958
                                 2456408.81062      0.8778
                                 2456408.81112      0.7365
                                 2456408.81162      0.6459
                                 2456408.81211      0.5505
                                 2456408.81260      0.4915
                                 2456408.81310      0.4268
                                 2456408.81360      0.3430
                                 2456408.81410      0.2445
                                 2456408.81458      0.2405
                                 2456408.81508      0.2095
                                 2456408.81558      0.1821
                                 2456408.81608      0.1860
                                 2456408.81656      0.1769
                                 2456408.81706      0.1557
                                 2456408.81756      0.1850
                                 2456408.81806      0.1708
                                 2456408.81855      0.1667
                                 2456408.81904      0.1570
                                 2456408.81954      0.1691
                                 2456408.82003      0.1540
                                 2456408.82053      0.1745
                                 2456408.82102      0.1705
                                 2456408.82152      0.1599
                                 2456408.82201      0.1748
                                 2456408.82251      0.1712
                                 2456408.82301      0.1599
                                 2456408.82349      0.1508
                                 2456408.82399      0.1492
                                 2456408.82449      0.1616
                                 2456408.82499      0.1581
                                 2456408.82547      0.1730
                                 2456408.82597      0.1771
                                 2456408.82647      0.1590
                                 2456408.82697      0.1698
                                 2456408.82746      0.1561
                                 2456408.82918      0.1531
                                 2456408.82968      0.1461
                                 2456408.83016      0.1441
                                 2456408.83066      0.1619
                                 2456408.83116      0.1551
                                 2456408.83165      0.1506
                                 2456408.83215      0.1350
                                 2456408.83264      0.1297
                                 2456408.83314      0.1523
                                 2456408.83363      0.1553
                                 2456408.83413      0.1351
                                 2456408.83462      0.1420
                                 2456408.83512      0.1330
                                 2456408.83561      0.1408
                                 2456408.83611      0.1464
                                 2456408.83660      0.1439
                                 2456408.83709      0.1363
                                 2456408.83759      0.1394
                                 2456408.83809      0.1567
                                 2456408.83859      0.1378
                                 2456408.83907      0.1377
                                 2456408.83957      0.1413
                                 2456408.84007      0.1491
                                 2456408.84057      0.1511
                                 2456408.84105      0.1408
                                 2456408.84155      0.1380
                                 2456408.84205      0.1667
                                 2456408.84255      0.1473
                                 2456408.84304      0.1212
                                 2456408.84353      0.1336
                                 2456408.84403      0.1341
                                 2456408.84452      0.1317
                                 2456408.84502      0.1215
                                 2456408.84551      0.1248
                                 2456408.84601      0.1054
                                 2456408.84650      0.1080
                                 2456408.84700      0.1202
                                 2456408.84750      0.1172
                                 2456408.84799      0.1065
                                 2456408.84848      0.1257
                                 2456408.84898      0.1260
                                 2456408.84948      0.1118
                                 2456408.84996      0.1122
                                 2456408.85046      0.1033
                                 2456408.85096      0.0963
                                 2456408.85146      0.0890
                                 2456408.85196      0.0895
                                 2456408.85244      0.0993
                                 2456408.85294      0.0854
                                 2456408.85344      0.0892
                                 2456408.85393      0.0922
                                 2456408.85442      0.0921
                                 2456408.85492      0.0904
                                 2456408.85542      0.0823
                                 2456408.85591      0.0788
                                 2456408.85641      0.0863
                                 2456408.85690      0.0906
                                 2456408.85740      0.0787
                                 2456408.85789      0.0776
                                 2456408.85839      0.0800
                                 2456408.85888      0.0776
                                 2456408.85937      0.0649
                                 2456408.85987      0.0630
                                 2456408.86037      0.0651
                                 2456408.86087      0.0599
                                 2456408.86135      0.0696
                                 2456408.86185      0.0600
                                 2456408.86235      0.0558
                                 2456408.86285      0.0484
                                 2456408.86333      0.0568
                                 2456408.86383      0.0499
                                 2456408.86433      0.0533
                                 2456408.86483      0.0545
                                 2456408.86532      0.0491
                                 2456408.86581      0.0594
                                 2456408.86631      0.0420
                                 2456408.86681      0.0252
                                 2456408.86730      0.0330
                                 2456408.86779      0.0377
                                 2456408.86829      0.0217
                                 2456408.86878      0.0337
                                 2456408.86928      0.0274
                                 2456408.86978      0.0437
                                 2456408.87027      0.0145
                                 2456408.87076      0.0381
                                 2456408.87126      0.0201
                                 2456408.87176      0.0237
                                 2456408.87224      0.0322
                                 2456408.87274      0.0266
                                 2456408.87324      0.0127
                                 2456408.87374      0.0060
                                 2456408.87424      0.0194
                                 2456408.87472      0.0040
                                 2456408.87522      0.0176
                                 2456408.87572      0.0031
                                 2456408.87621      0.0100
                                 2456408.87670      0.0103
                                 2456408.87720      0.0000
                                 2456408.87770      0.0087
                                 2456408.87819      0.0158
                                 2456408.87869      0.0036
                                 2456408.87918      0.0032
                                 2456408.87968     -0.0158
                                 2456408.88017     -0.0173
                                 2456408.88067     -0.0141
                                 2456408.88116     -0.0159
                                 2456408.88165      0.0042
                                 2456408.88215      0.0078
                                 2456408.88265      0.0128
                                 2456408.88315      0.0281
                                 2456408.88363      0.0355
                                 2456408.88426      0.0522
                                 2456408.88476      0.0817
                                 2456408.88525      0.0855
                                 2456408.88575      0.0982
                                 2456408.88624      0.1065
                                 2456408.88674      0.1316
                                 2456408.88723      0.1457
                                 2456408.88773      0.1633
                                 2456408.88822      0.1806
                                 2456408.88871      0.1672
                                 2456408.88921      0.1596
                                 2456408.88971      0.1502
                                 2456408.89021      0.1377
                                 2456408.89069      0.1313
                                 2456408.89119      0.1231
                                 2456408.89169      0.1231
                                 2456408.89219      0.0995
                                 2456408.89267      0.0665
                                 2456408.89317      0.0717
                                 2456408.89367      0.0446
                                 2456408.89417      0.0300
                                 2456408.89466      0.0209
                                 2456408.89515      0.0179
                                 2456408.89565      0.0206
                                 2456408.89615     -0.0056
                                 2456408.89664     -0.0224
                                 2456408.89713     -0.0142
                                 2456408.89763     -0.0047
                                 2456408.89812     -0.0055
                                 2456408.89862     -0.0032
                                 2456408.89912     -0.0003
                                 2456408.89961     -0.0032
                                 2456408.90010     -0.0001
                                 2456408.90060     -0.0099
                                 2456408.90110     -0.0186
                                 2456408.90159     -0.0102
                                 2456408.90208     -0.0095
                                 2456408.90258     -0.0117
                                 2456408.90308     -0.0049
                                 2456408.90358      0.0051
                                 2456408.90406      0.0004
                                 2456408.90456      0.0061
                                 2456408.90506      0.0103
                                 2456408.90556      0.0137
                                 2456408.90604      0.0111
                                 2456408.90654      0.0064
                                 2456408.90704      0.0223
                                 2456408.90753      0.0017
                                 2456408.90803      0.0148
                                 2456408.90852      0.0360
                                 2456408.90902      0.0174
                                 2456408.90951      0.0237
                                 2456408.91001      0.0220
                                 2456408.91050      0.0311
                                 2456408.91099      0.0291
                                 2456408.91149      0.0293
                                 2456408.91199      0.0404
                                 2456408.91248      0.0349
                                 2456408.91297      0.0449
                                 2456408.91347      0.0407
                                 2456408.91397      0.0536
                                 2456408.91447      0.0566
                                 2456408.91495      0.0622
                                 2456408.91545      0.0583
                                 2456408.91595      0.0731
                                 2456408.91645      0.0650
                                 2456408.91693      0.0710
                                 2456408.91743      0.0669
                                 2456408.91793      0.0631
                                 2456408.91843      0.0648
                                 2456408.91891      0.0648
                                 2456408.91941      0.0760
                                 2456408.91991      0.0765
                                 2456408.92040      0.0715
                                 2456408.92089      0.0722
                                 2456408.92139      0.0761
                                 2456408.92189      0.0583
                                 2456408.92238      0.0722
                                 2456408.92288      0.0735
                                 2456408.92337      0.0834
                                 2456408.92387      0.0838
                                 2456408.92436      0.1138
                                 2456408.92486      0.0871
                                 2456408.92535      0.0938
                                 2456408.92584      0.1039
                                 2456408.92634      0.1036
                                 2456408.92684      0.0944
                                 2456408.92734      0.1128
                                 2456408.92784      0.1195
                                 2456408.92833      0.1122
                                 2456408.92882      0.1144
                                 2456408.92932      0.1139
                                 2456408.92981      0.1292
                                 2456408.93031      0.1046
                                 2456408.93080      0.1216
                                 2456408.93130      0.1155
                                 2456408.93179      0.1219
                                 2456408.93229      0.1274
                                 2456408.93278      0.1394
                                 2456408.93327      0.1276
                                 2456408.93377      0.1282
                                 2456408.93427      0.1347
                                 2456408.93477      0.1405
                                 2456408.93525      0.1511
                                 2456408.93575      0.1339
                                 2456408.93625      0.1324
                                 2456408.93675      0.1308
                                 2456408.93723      0.1401
                                 2456408.93773      0.1647
                                 2456408.93823      0.1419
                                 2456408.93873      0.1591
                                 2456408.93922      0.1473
                                 2456408.93971      0.1535
                                 2456408.94021      0.1531
                                 2456408.94071      0.1576
                                 2456408.94120      0.1447
                                 2456408.94169      0.1411
                                 2456408.94219      0.1555
                                 2456408.94268      0.1444
                                 2456408.94318      0.1589
                                 2456408.94367      0.1480
                                 2456408.94417      0.1629
                                 2456408.94466      0.1450
                                 2456408.94516      0.1718
                                 2456408.94565      0.1607
                                 2456408.94615      0.1693
                                 2456408.94664      0.1702
                                 2456408.94714      0.1651
                                 2456408.94763      0.1594
                                 2456408.94812      0.1784
                                 2456408.94862      0.1641
                                 2456408.94912      0.1830
                                 2456408.94962      0.1815
                                 2456408.95010      0.1670
                                 2456408.95060      0.1651
                                 2456408.95110      0.1851
                                 2456408.95160      0.1762
                                 2456408.95208      0.1904
                                 2456408.95258      0.1755
                                 2456408.95308      0.1860
                                 2456408.95358      0.1905
                                 2456408.95407      0.1774
                                 2456408.95456      0.1752
                                 2456408.95506      0.1810
                                 2456408.95556      0.1981
                                 2456408.95605      0.1715
                                 2456408.95654      0.1907
                                 2456408.95704      0.1774
                                 2456408.95753      0.1843
                                 2456408.95803      0.1813
                                 2456408.95853      0.1769
                                 2456408.95902      0.1831
                                 2456408.95951      0.1757
                                 2456408.96001      0.1821
                                 2456408.96051      0.1878
                                 2456408.96099      0.1509
                                 2456408.96149      0.1721
                                 2456408.96199      0.1919
                                 2456408.96249      0.2249
                                 2456408.96299      0.2647
                                 2456408.96347      0.3156
                                 2456408.96397      0.3734
                                 2456408.96447      0.4060
                                 2456408.96496      0.5322
                                 2456408.96545      0.5930
                                 2456408.96595      0.6649
                                 2456408.96645      0.7985
                                 2456408.96694      0.8800
                                 2456408.96744      1.0499
                                 2456408.96793      1.2159
                                 2456408.96843      1.3315
                                 2456408.96892      1.4302
                                 2456408.96942      1.4685
                                 2456408.96991      1.5733
                                 2456408.97040      1.4048
                                 2456408.97090      1.3257
                                 2456408.97140      1.1442
                                 2456408.97190      1.0394
                                 2456408.97238      0.8658
                                 2456408.97288      0.7384
                                 2456408.97338      0.6536
                                 2456408.97388      0.5689
                                 2456408.97436      0.4979
                                 2456408.97486      0.4130
                                 2456408.97536      0.3157
                                 2456408.97586      0.2973
                                 2456408.97635      0.2330
                                 2456408.97684      0.2148
                                 2456408.97734      0.1897
                                 2456408.97784      0.1896
                                 2456408.97833      0.1735
                                 2456408.97882      0.1694
                                 2456408.97932      0.1599
                                 2456408.97981      0.1818
                                 2456408.98031      0.1868
                                 2456408.98081      0.1824
                                 2456408.98130      0.1642
                                 2456408.98179      0.1862
                                 2456408.98229      0.1852
                                 2456408.98279      0.1721
                                 2456408.98328      0.1893
                                 2456408.98377      0.1915
                                 2456408.98427      0.1824
                                 2456408.98477      0.1955
                                 2456408.98527      0.1914
                                 2456408.98575      0.1923
                                 2456408.98625      0.1885
                                 2456408.98675      0.1766
                                 2456408.98724      0.1766
                                 2456408.98773      0.1947
                                 2456408.98823      0.1679
                                 2456408.98873      0.1840
                                 2456408.98922      0.1633
                                 2456408.98972      0.1956
                                 2456408.99021      0.1761
                                 2456408.99071      0.1569
                                 2456408.99120      0.1692
                                 2456408.99170      0.1599
                                 2456408.99219      0.1509
                                 2456408.99268      0.1412
                                 2456408.99318      0.1583
                                 2456408.99368      0.1526
                                 2456408.99418      0.1603
                                 2456408.99466      0.1617
                                 2456408.99516      0.1413
                                 2456408.99566      0.1417
                                 2456408.99616      0.1434
                                 2456408.99664      0.1316
                                 2456408.99714      0.1193
                                 2456408.99764      0.1357
                                 2456408.99814      0.1384
                                 2456408.99863      0.1205
                                 2456408.99912      0.1589
                                 2456408.99962      0.1254
                                 2456433.91780      0.1333
                                 2456433.91863      0.1329
                                 2456433.91948      0.1169
                                 2456433.92032      0.1228
                                 2456433.92116      0.1192
                                 2456433.92200      0.1118
                                 2456433.92285      0.1097
                                 2456433.92369      0.1101
                                 2456433.92454      0.1031
                                 2456433.92537      0.1146
                                 2456433.92621      0.1077
                                 2456433.92706      0.1021
                                 2456433.92789      0.0977
                                 2456433.92874      0.0910
                                 2456433.92958      0.0955
                                 2456433.93043      0.0951
                                 2456433.93126      0.0938
                                 2456433.93211      0.0778
                                 2456433.93295      0.0799
                                 2456433.93380      0.0815
                                 2456433.93463      0.0699
                                 2456433.93547      0.0781
                                 2456433.93632      0.0749
                                 2456433.93716      0.0666
                                 2456433.93800      0.0582
                                 2456433.93884      0.0444
                                 2456433.93969      0.0499
                                 2456433.94053      0.0433
                                 2456433.94136      0.0356
                                 2456433.94221      0.0213
                                 2456433.94305      0.0311
                                 2456433.94390      0.0260
                                 2456433.94473      0.0262
                                 2456433.94558      0.0235
                                 2456433.94642      0.0245
                                 2456433.94727      0.0130
                                 2456433.94810      0.0280
                                 2456433.94895      0.0204
                                 2456433.94979      0.0232
                                 2456433.95064      0.0224
                                 2456433.95147      0.0164
                                 2456433.95231      0.0169
                                 2456433.95316      0.0168
                                 2456433.95399      0.0090
                                 2456433.95484      0.0130
                                 2456433.95568      0.0147
                                 2456433.95653      0.0229
                                 2456433.95736      0.0531
                                 2456433.95820      0.0647
                                 2456433.95905      0.0927
                                 2456433.95989      0.1251
                                 2456433.96073      0.1510
                                 2456433.96157      0.1611
                                 2456433.96242      0.1731
                                 2456433.96326      0.1712
                                 2456433.96410      0.1753
                                 2456433.96494      0.1492
                                 2456433.96579      0.1321
                                 2456433.96663      0.1054
                                 2456433.96746      0.0733
                                 2456433.96831      0.0525
                                 2456433.96915      0.0176
                                 2456433.97000      0.0181
                                 2456433.97083     -0.0015
                                 2456433.97168      0.0044
                                 2456433.97252      0.0093
                                 2456433.97335      0.0077
                                 2456433.97420      0.0091
                                 2456433.97504      0.0041
                                 2456433.97589      0.0050
                                 2456433.97673      0.0310
                                 2456433.97757      0.0178
                                 2456433.97841      0.0214
                                 2456433.97926      0.0277
                                 2456433.98010      0.0310
                                 2456433.98094      0.0325
                                 2456433.98178      0.0489
                                 2456433.98263      0.0544
                                 2456433.98347      0.0599
                                 2456433.98430      0.0488
                                 2456436.95273      0.8339
                                 2456436.95329      0.9735
                                 2456436.95384      1.1258
                                 2456436.95439      1.3349
                                 2456436.95508      1.4937
                                 2456436.95569      1.5240
                                 2456436.95629      1.5402
                                 2456436.95690      1.4282
                                 2456436.95752      1.1415
                                 2456436.95812      1.0472
                                 2456436.95873      0.9028
                                 2456436.95935      0.7502
                                 2456436.95996      0.6111
                                 2456436.96056      0.5172
                                 2456436.96118      0.4200
                                 2456436.96179      0.3351
                                 2456436.96240      0.2719
                                 2456436.96300      0.2200
                                 2456436.96362      0.1995
                                 2456436.96423      0.1625
                                 2456436.96483      0.1690
                                 2456436.96545      0.1666
                                 2456436.96606      0.1726
                                 2456436.96667      0.1756
                                 2456436.96727      0.1833
                                 2456436.96789      0.1765
                                 2456436.96850      0.1675
                                 2456436.96910      0.1928
                                 2456436.96972      0.1592
                                 2456436.97033      0.1811
                                 2456436.97094      0.1785
                                 2456436.97155      0.1871
                                 2456436.97216      0.1735
                                 2456436.97277      0.1755
                                 2456436.97337      0.1836
                                 2456436.97399      0.1641
                                 2456436.97460      0.1889
                                 2456436.97521      0.1789
                                 2456436.97582      0.1728
                                 2456436.97643      0.2100
                                 2456436.97704      0.1932
                                 2456436.97766      0.1965
                                 2456436.97826      0.1959
                                 2456436.97887      0.1764
                                 2456436.97948      0.1825
                                 2456436.98009      0.1927
                                 2456436.98070      0.1878
                                 2456436.98131      0.1686
                                 2456436.98193      0.1903
                                 2456436.98253      0.1784
                                 2456436.98314      0.1606
                                 2456436.98376      0.1662
                                 2456436.98437      0.1386
                                 2456437.94449      0.1822
                                 2456437.94503      0.1685
                                 2456437.94559      0.1839
                                 2456437.94614      0.1895
                                 2456437.94670      0.1838
                                 2456437.94725      0.1797
                                 2456437.94780      0.1798
                                 2456437.94835      0.1840
                                 2456437.94891      0.1792
                                 2456437.94947      0.1622
                                 2456437.95056      0.1804
                                 2456437.95112      0.1737
                                 2456437.95168      0.1639
                                 2456437.95223      0.1709
                                 2456437.95278      0.1726
                                 2456437.95333      0.1584
                                 2456437.95389      0.1915
                                 2456437.95444      0.1583
                                 2456437.95500      0.1667
                                 2456437.95554      0.1829
                                 2456437.95610      0.1699
                                 2456437.95665      0.1587
                                 2456437.95721      0.1555
                                 2456437.95776      0.1502
                                 2456437.95831      0.1484
                                 2456437.95886      0.1395
                                 2456437.95942      0.1530
                                 2456437.95997      0.1729
                                 2456437.96053      0.1665
                                 2456437.96109      0.1712
                                 2456437.96163      0.1500
                                 2456437.96218      0.1459
                                 2456437.96274      0.1412
                                 2456437.96330      0.1287
                                 2456437.96385      0.1474
                                 2456437.96440      0.1411
                                 2456437.96495      0.1382
                                 2456437.96551      0.1422
                                 2456437.96606      0.1170
                                 2456437.96662      0.1428
                                 2456437.96716      0.1431
                                 2456437.96772      0.1307
                                 2456437.96827      0.1403
                                 2456437.96883      0.1361
                                 2456437.96938      0.1463
                                 2456437.96993      0.1172
                                 2456437.97048      0.1245
                                 2456437.97104      0.1120
                                 2456437.97159      0.1080
                                 2456437.97215      0.0961
                                 2456437.97271      0.1045
                                 2456437.97325      0.1065
                                 2456437.97380      0.1028
                                 2456437.97436      0.0838
                                 2456437.97492      0.0909
                                 2456437.97547      0.0906
                                 2456437.97602      0.0918
                                 2456437.97657      0.0831
                                 2456437.97713      0.0673
                                 2456437.97768      0.0592
                                 2456437.97824      0.0731
                                 2456437.97878      0.0837
                                 2456437.97934      0.0622
                                 2456437.97989      0.0648
                                 2456437.98045      0.0460
                                 2456437.98100      0.0810
                                 2456437.98155      0.0659
                                 2456437.98210      0.0640
                                 2456437.98266      0.0519
                                 2456437.98321      0.0577
                                 2456437.98377      0.0414
                                 2456438.94113      0.1094
                                 2456438.94224      0.1253
                                 2456438.94278      0.1010
                                 2456438.94334      0.1226
                                 2456438.94457      0.0897
                                 2456438.94519      0.0946
                                 2456438.94580      0.0924
                                 2456438.94640      0.0800
                                 2456438.94701      0.0780
                                 2456438.94763      0.0828
                                 2456438.94824      0.0821
                                 2456438.94884      0.0870
                                 2456438.94946      0.0678
                                 2456438.95007      0.0786
                                 2456438.95067      0.0658
                                 2456438.95128      0.0465
                                 2456438.95190      0.0429
                                 2456438.95251      0.0642
                                 2456438.95311      0.0730
                                 2456438.95373      0.0629
                                 2456438.95434      0.0446
                                 2456438.95495      0.0706
                                 2456438.95556      0.0599
                                 2456438.95617      0.0441
                                 2456438.95678      0.0610
                                 2456438.95738      0.0811
                                 2456438.95800      0.0446
                                 2456438.95861      0.0378
                                 2456438.95922      0.0507
                                 2456438.95983      0.0362
                                 2456438.96044      0.0355
                                 2456438.96105      0.0487
                                 2456438.96167      0.0756
                                 2456438.96227      0.0393
                                 2456438.96288      0.0396
                                 2456438.96349      0.0496
                                 2456438.96411      0.0481
                                 2456438.96471      0.0266
                                 2456438.96532      0.0504
                                 2456438.96594      0.0079
                                 2456438.96655      0.0244
                                 2456438.96715      0.0548
                                 2456438.96777      0.0147
                                 2456438.96838      0.0293
                                 2456438.96898      0.0242
                                 2456438.96959     -0.0187
                                 2456438.97021     -0.0032
                                 2456438.97082      0.0201
                                 2456438.97142      0.0255
                                 2456438.97204      0.0573
                                 2456438.97265      0.0348
                                 2456438.97326      0.0929
                                 2456438.97386      0.0801
                                 2456438.97448      0.0930
                                 2456438.97509      0.1104
                                 2456438.97569      0.1466
                                 2456438.97631      0.1708
                                 2456438.97692      0.1629
                                 2456438.97753      0.1786
                                 2456438.97814      0.1779
                                 2456438.97875      0.1806
                                 2456438.97936      0.1704
                                 2456438.97998      0.1502
                                 2456438.98058      0.1336
                                 2456438.98119      0.1091
                                 2456438.98180      0.0967
                                 2456438.98241      0.0761
                                 2456438.98302      0.0612
                                 2456438.98363      0.0368
                                 2456456.89442      0.1204
                                 2456456.89498      0.1197
                                 2456456.89553      0.1118
                                 2456456.89609      0.1053
                                 2456456.89663      0.1209
                                 2456456.89719      0.0818
                                 2456456.89774      0.1008
                                 2456456.90648      0.0685
                                 2456456.90704      0.0647
                                 2456456.90758      0.0543
                                 2456456.90814      0.0748
                                 2456456.90869      0.0835
                                 2456456.90925      0.0753
                                 2456456.90979      0.0754
                                 2456456.91035      0.0611
                                 2456456.91090      0.0517
                                 2456456.91146      0.0543
                                 2456456.91202      0.0670
                                 2456456.91257      0.0606
                                 2456456.91311      0.0471
                                 2456456.91367      0.0577
                                 2456456.91423      0.0437
                                 2456456.91478      0.0363
                                 2456456.91534      0.0333
                                 2456456.91588      0.0354
                                 2456456.91644      0.0557
                                 2456456.91699      0.0230
                                 2456456.91755      0.0087
                                 2456456.91810      0.0170
                                 2456456.91865      0.0009
                                 2456456.91920     -0.0024
                                 2456456.91976      0.0114
                                 2456456.92031      0.0211
                                 2456456.92087      0.0067
                                 2456456.92141      0.0083
                                 2456456.92197      0.0164
                                 2456456.92252      0.0065
                                 2456456.92308      0.0135
                                 2456456.92363     -0.0040
                                 2456456.92418     -0.0025
                                 2456456.92473     -0.0089
                                 2456456.92529     -0.0140
                                 2456456.92585     -0.0173
                                 2456456.92640     -0.0146
                                 2456456.92694     -0.0003
                                 2456456.92750      0.0041
                                 2456456.92806      0.0003
                                 2456456.92861      0.0189
                                 2456456.92917      0.0452
                                 2456456.92971      0.0627
                                 2456456.93027      0.0666
                                 2456456.93082      0.0888
                                 2456456.93138      0.1117
                                 2456456.93193      0.1224
                                 2456456.93248      0.1346
                                 2456456.93303      0.1638
                                 2456456.93359      0.1524
                                 2456456.93414      0.1664
                                 2456456.93470      0.1757
                                 2456456.93524      0.1610
                                 2456456.93580      0.1702
                                 2456456.93635      0.1456
                                 2456456.93691      0.1373
                                 2456456.93747      0.1215
                                 2456456.93802      0.1069
                                 2456456.93856      0.0700
                                 2456456.93912      0.0533
                                 2456456.93968      0.0360
                                 2456456.94023      0.0073
                                 2456456.94079      0.0115
                                 2456456.94133     -0.0283
                                 2456456.94189     -0.0140
                                 2456456.94244     -0.0294
                                 2456456.94300     -0.0127
                                 2456456.94355     -0.0280
                                 2456456.94410     -0.0301
                                 2456456.94465      0.0019
                                 2456456.94521     -0.0048
                                 2456456.94576      0.0030
                                 2456456.94632      0.0063
                                 2456456.94687     -0.0088
                                 2456456.94743      0.0279
                                 2456456.94797      0.0151
                                 2456456.94853     -0.0041
                                 2456456.94909     -0.0118
                                 2456456.94964      0.0211
                                 2456456.95020      0.0160
                                 2456456.95074      0.0137
                                 2456456.95130      0.0144
                                 2456456.95185      0.0183
                                 2456456.95241      0.0109
                                 2456456.95296     -0.0081
                                 2456456.95352      0.0315
                                 2456456.95406      0.0258
                                 2456456.95462      0.0513
                                 2456456.95517      0.0488
                                 2456456.95573      0.0456
                                 2456456.95628      0.0596
                                 2456456.95683      0.0554
                                 2456456.95738      0.0221
                                 2456456.95794      0.0166
                                 2456456.95849      0.0412
                                 2456456.95905      0.0503
                                 2456460.89188      0.3175
                                 2456460.89244      0.4014
                                 2456460.89298      0.4920
                                 2456460.89354      0.6080
                                 2456460.89409      0.6764
                                 2456460.89465      0.8205
                                 2456460.89520      0.9697
                                 2456460.89575      1.0863
                                 2456460.89630      1.2660
                                 2456460.89686      1.4886
                                 2456460.89741      1.5457
                                 2456460.89797      1.5800
                                 2456460.89851      1.5693
                                 2456460.89907      1.4171
                                 2456460.89962      1.2612
                                 2456460.90018      1.1145
                                 2456460.90074      0.9293
                                 2456460.90128      0.8122
                                 2456460.90184      0.6141
                                 2456460.90239      0.5469
                                 2456460.90295      0.4635
                                 2456460.90350      0.3690
                                 2456460.90405      0.3143
                                 2456460.90460      0.2827
                                 2456460.90516      0.2487
                                 2456460.90571      0.2081
                                 2456460.90627      0.1885
                                 2456460.90682      0.2014
                                 2456460.90737      0.2064
                                 2456460.90792      0.2221
                                 2456460.90848      0.2248
                                 2456460.90903      0.2220
                                 2456460.90959      0.2171
                                 2456460.91015      0.1986
                                 2456460.91069      0.2102
                                 2456460.91124      0.2349
                                 2456460.91180      0.2273
                                 2456460.91236      0.2290
                                 2456460.91291      0.2302
                                 2456460.91346      0.2089
                                 2456460.91401      0.1975
                                 2456460.91457      0.1997
                                 2456460.91512      0.1991
                                 2456460.91568      0.1327
                                 2456460.91623      0.1424
                                 2456460.91678      0.1352
                                 2456460.91733      0.1568
                                 2456460.91789      0.1445
                                 2456460.91844      0.1520
                                 2456460.91900      0.1705
                                 2456460.91954      0.1448
                                 2456460.92010      0.1532
                                 2456460.92065      0.1627
                                 2456460.92121      0.1594
                                 2456460.92177      0.1567
                                 2456460.92231      0.1552
                                 2456460.92286      0.1569
                                 2456460.92342      0.1692
                                 2456460.92398      0.1560
                                 2456460.92453      0.1718
                                 2456460.92508      0.2000
                                 2456460.92563      0.1742
                                 2456460.92619      0.1710
                                 2456460.92674      0.1529
                                 2456460.92729      0.1938
                                 2456460.92784      0.1872
                                 2456460.92840      0.1777
                                 2456460.92895      0.1818
                                 2456460.92951      0.1674
                                 2456460.93006      0.1979
                                 2456460.93061      0.1599
                                 2456460.93116      0.1348
                                 2456460.93172      0.1513
                                 2456460.93227      0.1148
                                 2456460.93282      0.1359
                                 2456460.93337      0.1048
                                 2456460.93393      0.1015
                                 2456460.93448      0.1429
                                 2456460.93504      0.1596
                                 2456460.93558      0.1573
                                 2456460.93614      0.1382
                                 2456460.93669      0.1504
                                 2456460.93725      0.1165
                                 2456460.93781      0.1060
                                 2456460.93835      0.0901
                                 2456460.93891      0.0641
                                 2456460.93946      0.0830
                                 2456460.94002      0.0684
                                 2456460.94057      0.1172
                                 2456460.94112      0.1206
                                 2456460.94167      0.0853
                                 2456460.94223      0.1228
                                 2456460.94278      0.1317
                                 2456460.94334      0.1301
                                 2456460.94388      0.1146
                                 2456460.94444      0.1065
                                 2456460.94499      0.0535
                                 2456460.94555      0.0731
                                 2456460.94666      0.0619
                                 2456465.87733      0.1397
                                 2456465.87787      0.1503
                                 2456465.87843      0.1528
                                 2456465.87898      0.1418
                                 2456465.88120      0.1761
                                 2456465.88231      0.1781
                                 2456465.88286      0.1693
                                 2456465.88342      0.1455
                                 2456465.88396      0.1772
                                 2456465.88452      0.1846
                                 2456465.88563      0.1759
                                 2456465.88618      0.1917
                                 2456465.88728      0.1655
                                 2456465.88839      0.1749
                                 2456465.88949      0.1941
                                 2456465.89005      0.1911
                                 2456465.89060      0.1663
                                 2456465.89116      0.1837
                                 2456465.89172      0.1923
                                 2456465.89226      0.1807
                                 2456465.89282      0.1880
                                 2456465.89337      0.1700
                                 2456465.89393      0.1599
                                 2456465.89448      0.1857
                                 2456465.89558      0.2154
                                 2456465.89614      0.1999
                                 2456465.89669      0.1955
                                 2456465.89725      0.1840
                                 2456465.89779      0.1802
                                 2456465.89835      0.1737
                                 2456465.89890      0.1855
                                 2456465.89946      0.1592
                                 2456465.90001      0.1986
                                 2456465.90056      0.1484
                                 2456465.90111      0.1657
                                 2456465.90167      0.1766
                                 2456465.90222      0.1524
                                 2456465.90278      0.1776
                                 2456465.90332      0.2247
                                 2456465.90388      0.1570
                                 2456465.90444      0.1527
                                 2456465.90499      0.2041
                                 2456465.90555      0.2382
                                 2456465.90609      0.2464
                                 2456465.90665      0.3172
                                 2456465.90720      0.4162
                                 2456465.90776      0.4573
                                 2456465.90831      0.5263
                                 2456465.90887      0.6254
                                 2456465.90941      0.8839
                                 2456465.90997      0.9077
                                 2456465.91052      1.0326
                                 2456465.91108      1.1939
                                 2456465.91163      1.2990
                                 2456465.91218      1.5530
                                 2456465.91273      1.6844
                                 2456465.91329      1.6162
                                 2456465.91384      1.4430
                                 2456465.91440      1.1986
                                 2456465.91496      1.1546
                                 2456465.91550      0.8860
                                 2456465.91605      0.7423
                                 2456465.91661      0.6787
                                 2456465.91717      0.5570
                                 2456465.91772      0.4654
                                 2456465.91827      0.4001
                                 2456465.91882      0.2716
                                 2456465.91938      0.2505
                                 2456465.91993      0.2424
                                 2456465.92049      0.1705
                                 2456465.92103      0.2075
                                 2456465.92214      0.1402
                                 2456465.92270      0.1410
                                 2456465.92325      0.1559
                                 2456465.92380      0.1640
                                 2456465.92435      0.1397
                                 2456465.92491      0.1774
                                 2456465.92546      0.2139
                                 2456465.92602      0.2125
                                 2456465.92656      0.2020
                                 2456465.92712      0.1885
                                 2456465.92767      0.1697
                                 2456465.92823      0.1793
                                 2456465.92879      0.1517
                                 2456466.87123      0.1883
                                 2456466.87179      0.1798
                                 2456466.87234      0.1923
                                 2456466.87290      0.1945
                                 2456466.87344      0.2003
                                 2456466.87400      0.1863
                                 2456466.87455      0.1841
                                 2456466.87511      0.1898
                                 2456466.87566      0.2123
                                 2456466.87621      0.2097
                                 2456466.87676      0.2732
                                 2456466.87732      0.3190
                                 2456466.87787      0.3874
                                 2456466.87843      0.4772
                                 2456466.87897      0.5442
                                 2456466.87953      0.6758
                                 2456466.88008      0.7943
                                 2456466.88064      0.9165
                                 2456466.88120      1.0548
                                 2456466.88174      1.1845
                                 2456466.88229      1.3696
                                 2456466.88285      1.4992
                                 2456466.88341      1.6837
                                 2456466.88396      1.4846
                                 2456466.88451      1.3607
                                 2456466.88506      1.2425
                                 2456466.88562      1.0643
                                 2456466.88617      0.9341
                                 2456466.88673      0.7812
                                 2456466.88728      0.6946
                                 2456466.88783      0.5542
                                 2456466.88838      0.4880
                                 2456466.88894      0.4124
                                 2456466.88949      0.3396
                                 2456466.89005      0.2792
                                 2456466.89059      0.2388
                                 2456466.89115      0.2261
                                 2456466.89170      0.1893
                                 2456466.89226      0.2030
                                 2456466.89282      0.1865
                                 2456466.89336      0.1835
                                 2456466.89391      0.1739
                                 2456466.89447      0.1671
                                 2456466.89503      0.1870
                                 2456466.89558      0.1668
                                 2456466.89614      0.1669
                                 2456466.89668      0.1553
                                 2456466.89724      0.1450
                                 2456466.89779      0.1767
                                 2456466.89835      0.1637
                                 2456466.89890      0.1691
                                 2456466.89945      0.1734
                                 2456466.90000      0.1484
                                 2456466.90056      0.1705
                                 2456466.90111      0.1659
                                 2456466.90167      0.1708
                                 2456466.90221      0.1689
                                 2456466.90277      0.1586
                                 2456466.90332      0.1696
                                 2456466.90388      0.1456
                                 2456466.90442      0.1712
                                 2456466.90498      0.1563
                                 2456466.90553      0.1508
                                 2456466.90609      0.1695
                                 2456466.90665      0.1637
                                 2456466.90719      0.1549
                                 2456466.90774      0.1431
                                 2456466.90830      0.1721
                                 2456466.90886      0.1640
                                 2456466.90941      0.1598
                                 2456466.90996      0.1497
                                 2456466.91051      0.1597
                                 2456466.91107      0.1702
                                 2456466.91162      0.1710
                                 2456466.91218      0.1643
                                 2456466.91273      0.1827
                                 2456466.91328      0.1499
                                 2456466.91383      0.1753
                                 2456466.91439      0.1599
                                 2456466.91494      0.1731
                                 2456466.91550      0.1685
                                 2456466.91604      0.1563
                                 2456466.91660      0.1503
                                 2456466.91715      0.1502
                                 2456466.91771      0.1384
                                 2456466.91827      0.1259
                                 2456466.91882      0.1154
                                 2456466.91936      0.1296
                                 2456466.91992      0.1228
                                 2456466.92048      0.1134
                                 2456466.92103      0.1000
                                 2456466.92159      0.1177
                                 2456466.92213      0.1024
                                 2456466.92269      0.0856
                                 2456466.92324      0.0831
                                 2456466.92380      0.1000
                                 2456466.92434      0.0787
                                 2456466.92490      0.0821
                                 2456467.85970      0.3451
                                 2456467.86026      0.3041
                                 2456467.86080      0.2381
                                 2456467.86136      0.1950
                                 2456467.86191      0.1877
                                 2456467.86247      0.1638
                                 2456467.86302      0.1385
                                 2456467.86358      0.1812
                                 2456467.86414      0.1559
                                 2456467.86468      0.1547
                                 2456467.86523      0.1365
                                 2456467.86579      0.1655
                                 2456467.86635      0.1679
                                 2456467.86690      0.1761
                                 2456467.86746      0.1861
                                 2456467.86801      0.1887
                                 2456467.86856      0.1854
                                 2456467.86911      0.1852
                                 2456467.86967      0.1716
                                 2456467.87022      0.2139
                                 2456467.87078      0.1894
                                 2456467.87133      0.1715
                                 2456467.87189      0.1843
                                 2456467.87244      0.1928
                                 2456467.87300      0.1910
                                 2456467.87354      0.1803
                                 2456762.86540      0.0464
                                 2456762.86597      0.0428
                                 2456762.86654      0.0409
                                 2456762.86710      0.0498
                                 2456762.86767      0.0477
                                 2456762.86824      0.0489
                                 2456762.86881      0.0582
                                 2456762.86937      0.0654
                                 2456762.86994      0.0552
                                 2456762.87051      0.0587
                                 2456762.87107      0.0604
                                 2456762.87164      0.0670
                                 2456762.87221      0.0568
                                 2456762.87278      0.0655
                                 2456762.87334      0.0822
                                 2456762.87391      0.0716
                                 2456762.87448      0.0713
                                 2456762.87506      0.0741
                                 2456762.87562      0.0895
                                 2456762.87619      0.0910
                                 2456762.87676      0.0864
                                 2456762.87732      0.1005
                                 2456762.87789      0.0980
                                 2456762.87846      0.0884
                                 2456762.87903      0.0971
                                 2456762.87959      0.1123
                                 2456762.88016      0.1079
                                 2456762.88073      0.1045
                                 2456762.88129      0.1100
                                 2456762.88186      0.1043
                                 2456762.88243      0.1125
                                 2456762.88300      0.0970
                                 2456762.88356      0.1115
                                 2456762.88413      0.0984
                                 2456762.88470      0.0996
                                 2456762.88526      0.1161
                                 2456762.88583      0.1104
                                 2456762.88640      0.1258
                                 2456762.88697      0.1355
                                 2456762.88753      0.1422
                                 2456762.88810      0.1378
                                 2456762.88867      0.1508
                                 2456762.88923      0.1638
                                 2456762.88980      0.1518
                                 2456762.89037      0.1353
                                 2456762.89094      0.1606
                                 2456762.89150      0.1588
                                 2456762.89207      0.1565
                                 2456762.89264      0.1534
                                 2456762.89320      0.1764
                                 2456762.89377      0.1669
                                 2456762.89434      0.1496
                                 2456762.89491      0.1673
                                 2456762.89547      0.1764
                                 2456762.89604      0.1499
                                 2456762.89661      0.1665
                                 2456762.89717      0.1624
                                 2456762.89774      0.1705
                                 2456762.89831      0.1718
                                 2456762.89888      0.1671
                                 2456762.89944      0.1683
                                 2456762.90001      0.1671
                                 2456762.90058      0.1783
                                 2456762.90114      0.1794
                                 2456762.90171      0.1760
                                 2456762.90228      0.1769
                                 2456762.90285      0.1776
                                 2456762.90341      0.1653
                                 2456762.90398      0.1635
                                 2456762.90455      0.1742
                                 2456762.90511      0.1826
                                 2456762.90568      0.1946
                                 2456762.90625      0.1762
                                 2456762.90682      0.1843
                                 2456762.90738      0.1899
                                 2456762.90795      0.1837
                                 2456762.90852      0.1886
                                 2456762.90908      0.1696
                                 2456762.90965      0.1709
                                 2456762.91022      0.1878
                                 2456762.91079      0.1838
                                 2456762.91135      0.2017
                                 2456762.91192      0.1974
                                 2456762.91305      0.1799
                                 2456762.91362      0.1993
                                 2456762.91419      0.1754
                                 2456762.91476      0.2008
                                 2456762.91532      0.1798
                                 2456762.91589      0.2346
                                 2456762.91646      0.2767
                                 2456762.91702      0.3070
                                 2456762.91759      0.3800
                                 2456762.91816      0.4594
                                 2456762.91873      0.5409
                                 2456762.91929      0.6207
                                 2456762.91986      0.7545
                                 2456762.92043      0.8624
                                 2456762.92099      1.0311
                                 2456762.92156      1.1959
                                 2456762.92213      1.3083
                                 2456762.92270      1.4844
                                 2456762.92326      1.5053
                                 2456762.92383      1.4478
                                 2456762.92440      1.3719
                                 2456762.92496      1.1996
                                 2456762.92553      1.0402
                                 2456762.92610      0.9044
                                 2456762.92667      0.7481
                                 2456762.92723      0.6581
                                 2456762.92780      0.5931
                                 2456762.92837      0.4772
                                 2456762.92893      0.4073
                                 2456762.92950      0.3346
                                 2456762.93007      0.2512
                                 2456762.93064      0.2279
                                 2456762.93120      0.2010
                                 2456762.93177      0.1713
                                 2456762.93234      0.2125
                                 2456762.93290      0.1825
                                 2456762.93347      0.1839
                                 2456762.93404      0.1603
                                 2456762.93461      0.1884
                                 2456762.93517      0.1642
                                 2456762.93574      0.1760
                                 2456762.93631      0.1934
                                 2456762.93687      0.1895
                                 2456762.93744      0.1722
                                 2456762.93801      0.1827
                                 2456762.93858      0.1794
                                 2456762.93914      0.1897
                                 2456762.93971      0.1836
                                 2456762.94028      0.1739
                                 2456762.94084      0.1630
                                 2456762.94141      0.1842
                                 2456762.94198      0.1940
                                 2456762.94255      0.1833
                                 2456762.94311      0.1839
                                 2456762.94368      0.1833
                                 2456762.94425      0.2065
                                 2456762.94481      0.1969
                                 2456762.94538      0.2060
                                 2456762.94595      0.1829
                                 2456762.94652      0.1694
                                 2456762.94708      0.1747
                                 2456762.94765      0.1714
                                 2456762.94822      0.1574
                                 2456762.94878      0.1895
                                 2456762.94935      0.1857
                                 2456762.94992      0.1632
                                 2456762.95049      0.1765
                                 2456762.95105      0.1530
                                 2456762.95162      0.1733
                                 2456762.95219      0.1587
                                 2456762.95275      0.1774
                                 2456762.95332      0.1514
                                 2456762.95389      0.1784
                                 2456762.95446      0.1696
                                 2456762.95502      0.1581
                                 2456762.95559      0.1309
                                 2456762.95616      0.1387
                                 2456762.95672      0.1429
                                 2456762.95729      0.1604
                                 2456762.95786      0.1261
                                 2456762.95843      0.1432
                                 2456762.95899      0.1406
                                 2456762.95956      0.1427
                                 2456762.96013      0.1294
                                 2456762.96069      0.1374
                                 2456762.96126      0.1313
                                 2456762.96183      0.1371
                                 2456762.96240      0.1269
                                 2456762.96296      0.1232
                                 2456762.96353      0.1214
                                 2456762.96410      0.1125
                                 2456762.96466      0.1107
                                 2456762.96523      0.1125
                                 2456762.96580      0.1251
                                 2456762.96637      0.1190
                                 2456762.96693      0.0916
                                 2456762.96750      0.1039
                                 2456762.96807      0.1079
                                 2456762.96863      0.0993
                                 2456762.96920      0.0922
                                 2456762.96977      0.0713
                                 2456762.97033      0.0906
                                 2456762.97090      0.1038
                                 2456762.97147      0.0950
                                 2456762.97204      0.0908
                                 2456762.97260      0.0746
                                 2456762.97317      0.0954
                                 2456762.97374      0.0708
                                 2456762.97430      0.0676
                                 2456762.97487      0.0676
                                 2456762.97544      0.0733
                                 2456762.97601      0.0726
                                 2456762.97657      0.0661
                                 2456762.97714      0.0664
                                 2456762.97771      0.0615
                                 2456762.97827      0.0660
                                 2456762.97884      0.0549
                                 2456762.97941      0.0632
                                 2456762.97998      0.0609
                                 2456762.98054      0.0643
                                 2456762.98111      0.0598
                                 2456762.98168      0.0593
                                 2456762.98224      0.0403
                                 2456762.98281      0.0485
                                 2456762.98338      0.0602
                                 2456762.98395      0.0595
                                 2456762.98451      0.0351
                                 2456762.98508      0.0409
                                 2456762.98565      0.0234
                                 2456762.98621      0.0434
                                 2456762.98678      0.0339
                                 2456762.98735      0.0272
                                 2456762.98792      0.0232
                                 2456762.98848      0.0202
                                 2456762.98905      0.0052
                                 2456762.98962      0.0256
                                 2456762.99018      0.0336
                                 2456762.99075      0.0079
                                 2456762.99132     -0.0110
                                 2456762.99245     -0.0030
                                 2456762.99302     -0.0040
                                 2456762.99359      0.0058
                                 2456762.99415      0.0156
                                 2456762.99472      0.0025
                                 2456762.99529      0.0082
                                 2456762.99586      0.0095
                                 2456762.99642     -0.0010
                                 2456762.99699      0.0216
                                 2456762.99756      0.0248
                                 2456762.99812      0.0357
                                 2456762.99869      0.0488
                                 2456762.99926      0.0704
                                 2456762.99983      0.0542
                                 2456763.00039      0.0855
                                 2456763.00096      0.1357
                                 2456763.00153      0.1276
                                 2456763.00209      0.1375
                                 2456763.00266      0.1840
                                 2456763.00323      0.1619
                                 2456763.00380      0.1805
                                 2456763.00436      0.1852
                                 2456763.00493      0.1692
                                 2456763.00550      0.1636
                                 2456763.00606      0.1788
                                 2456763.00663      0.1302
                                 2456763.00720      0.1250
                                 2456763.00777      0.1265
                                 2456763.00833      0.0835
                                 2456763.00890      0.0781
                                 2456763.00947      0.0554
                                 2456763.01003      0.0480
                                 2456763.01060      0.0030
                                 2456763.01117      0.0000
                                 2456763.01174     -0.0130
                                 2456763.01230     -0.0080
                                 2456763.01287     -0.0050
                                 2456763.01400     -0.0010
                                 2456763.01457     -0.0030
                                 2456763.01514      0.0111
                                 2456763.01571     -0.0020
                                 2456764.86384      1.4324
                                 2456764.86441      1.5307
                                 2456764.86497      1.5227
                                 2456764.86554      1.3621
                                 2456764.86611      1.1982
                                 2456764.86667      1.0793
                                 2456764.86724      0.9094
                                 2456764.86781      0.8392
                                 2456764.86838      0.6502
                                 2456764.86894      0.5566
                                 2456764.86951      0.4755
                                 2456764.87008      0.3979
                                 2456764.87064      0.3251
                                 2456764.87121      0.2745
                                 2456764.87178      0.2208
                                 2456764.87235      0.1866
                                 2456764.87291      0.1765
                                 2456764.87348      0.1846
                                 2456764.87405      0.1864
                                 2456764.87461      0.1801
                                 2456764.87518      0.1743
                                 2456764.87575      0.1860
                                 2456764.87632      0.1826
                                 2456764.87688      0.1889
                                 2456764.87745      0.1877
                                 2456764.87802      0.1824
                                 2456764.87858      0.1807
                                 2456764.87915      0.1770
                                 2456764.87972      0.1675
                                 2456764.88029      0.1909
                                 2456764.88085      0.1887
                                 2456764.88142      0.1862
                                 2456764.88199      0.1751
                                 2456764.88255      0.1850
                                 2456764.88312      0.1840
                                 2456764.88369      0.1689
                                 2456764.88426      0.1802
                                 2456764.88482      0.1734
                                 2456764.88539      0.1770
                                 2456764.88596      0.1693
                                 2456764.88652      0.1808
                                 2456764.88709      0.1728
                                 2456764.88766      0.1591
                                 2456764.88823      0.1666
                                 2456764.88879      0.1700
                                 2456764.88936      0.1626
                                 2456764.88993      0.1488
                                 2456764.89049      0.1526
                                 2456764.89106      0.1587
                                 2456764.89163      0.1555
                                 2456764.89220      0.1713
                                 2456764.89276      0.1360
                                 2456764.89333      0.1577
                                 2456764.89390      0.1573
                                 2456764.89446      0.1497
                                 2456764.89503      0.1491
                                 2456764.89560      0.1382
                                 2456764.89616      0.1381
                                 2456764.89673      0.1445
                                 2456764.89730      0.1379
                                 2456764.89787      0.1325
                                 2456764.89843      0.1348
                                 2456764.89900      0.1330
                                 2456764.89957      0.1412
                                 2456764.90013      0.1313
                                 2456764.90070      0.1277
                                 2456764.90127      0.1437
                                 2456764.90184      0.1210
                                 2456764.90240      0.1185
                                 2456764.90297      0.1121
                                 2456764.90354      0.1278
                                 2456764.90410      0.1093
                                 2456764.90467      0.1043
                                 2456764.90524      0.1084
                                 2456764.90581      0.1045
                                 2456764.90637      0.1233
                                 2456764.90694      0.1230
                                 2456764.90751      0.1097
                                 2456764.90807      0.1017
                                 2456764.90864      0.0913
                                 2456764.90921      0.0997
                                 2456764.90978      0.0950
                                 2456764.91034      0.0899
                                 2456764.91091      0.1043
                                 2456764.91148      0.0811
                                 2456764.91261      0.0718
                                 2456764.91318      0.0797
                                 2456764.91375      0.0793
                                 2456764.91431      0.0766
                                 2456764.91488      0.0661
                                 2456764.91545      0.0630
                                 2456764.91601      0.0605
                                 2456764.91658      0.0462
                                 2456764.91715      0.0544
                                 2456764.91772      0.0608
                                 2456764.91828      0.0566
                                 2456764.91885      0.0573
                                 2456764.91942      0.0582
                                 2456764.91998      0.0380
                                 2456764.92055      0.0306
                                 2456764.92112      0.0400
                                 2456764.92169      0.0337
                                 2456764.92225      0.0326
                                 2456764.92282      0.0285
                                 2456764.92339      0.0378
                                 2456764.92395      0.0318
                                 2456764.92452      0.0408
                                 2456764.92509      0.0304
                                 2456764.92566      0.0349
                                 2456764.92622      0.0458
                                 2456764.92679      0.0175
                                 2456764.92736      0.0307
                                 2456764.92792      0.0010
                                 2456764.92849      0.0177
                                 2456764.92906     -0.0010
                                 2456764.92963      0.0050
                                 2456764.93019      0.0034
                                 2456764.93076      0.0045
                                 2456764.93133     -0.0020
                                 2456764.93189      0.0051
                                 2456764.93246      0.0058
                                 2456764.93303     -0.0110
                                 2456764.93360      0.0022
                                 2456764.93416     -0.0020
                                 2456764.93473      0.0010
                                 2456764.93530     -0.0170
                                 2456764.93586     -0.0090
                                 2456764.93643     -0.0050
                                 2456764.93700     -0.0110
                                 2456764.93757     -0.0080
                                 2456764.93813      0.0000
                                 2456764.93870      0.0029
                                 2456764.93927      0.0126
                                 2456764.93983      0.0381
                                 2456764.94040      0.0393
                                 2456764.94097      0.0510
                                 2456764.94154      0.0763
                                 2456764.94210      0.0933
                                 2456764.94267      0.1008
                                 2456764.94324      0.1328
                                 2456764.94380      0.1465
                                 2456764.94437      0.1411
                                 2456764.94494      0.1537
                                 2456764.94551      0.1625
                                 2456764.94607      0.1689
                                 2456764.94664      0.1380
                                 2456764.94721      0.1354
                                 2456764.94777      0.1255
                                 2456764.94834      0.1151
                                 2456764.94891      0.0814
                                 2456764.94948      0.0719
                                 2456764.95004      0.0616
                                 2456764.95061      0.0391
                                 2456764.95118      0.0287
                                 2456764.95174      0.0175
                                 2456764.95231      0.0056
                                 2456764.95288     -0.0020
                                 2456764.95345     -0.0120
                                 2456764.95401     -0.0020
                                 2456764.95458      0.0045
                                 2456764.95515      0.0012
                                 2456764.95571      0.0000
                                 2456764.95628      0.0018
                                 2456764.95685      0.0056
                                 2456764.95742      0.0093
                                 2456764.95798      0.0169
                                 2456764.95855      0.0099
                                 2456764.95912      0.0085
                                 2456764.95968      0.0051
                                 2456764.96025      0.0309
                                 2456764.96082      0.0198
                                 2456764.96139      0.0270
                                 2456764.96195      0.0163
                                 2456764.96252      0.0228
                                 2456764.96309      0.0189
                                 2456764.96365      0.0248
                                 2456764.96422      0.0420
                                 2456764.96479      0.0340
                                 2456764.96536      0.0348
                                 2456764.96592      0.0265
                                 2456764.96649      0.0329
                                 2456764.96706      0.0294
                                 2456764.96762      0.0455
                                 2456764.96819      0.0346
                                 2456764.96876      0.0421
                                 2456764.96933      0.0393
                                 2456764.96989      0.0410
                                 2456764.97046      0.0480
                                 2456764.97103      0.0386
                                 2456764.97159      0.0687
                                 2456764.97216      0.0472
                                 2456764.97273      0.0548
                                 2456764.97330      0.0626
                                 2456764.97386      0.0527
                                 2456764.97443      0.0514
                                 2456764.97500      0.0557
                                 2456764.97556      0.0816
                                 2456764.97613      0.0551
                                 2456764.97670      0.0682
                                 2456764.97727      0.0711
                                 2456764.97783      0.0729
                                 2456764.97840      0.0806
                                 2456764.97897      0.0975
                                 2456764.97953      0.0785
                                 2456764.98010      0.1084
                                 2456764.98067      0.0915
                                 2456764.98124      0.1094
                                 2456764.98180      0.1032
                                 2456764.98237      0.1024
                                 2456764.98294      0.1124
                                 2456764.98350      0.1035
                                 2456764.98407      0.1057
                                 2456764.98464      0.1144
                                 2456764.98521      0.1291
                                 2456764.98577      0.1269
                                 2456764.98634      0.1247
                                 2456764.98706      0.1128
                                 2456764.98762      0.1114
                                 2456764.98819      0.1326
                                 2456764.98876      0.1164
                                 2456764.98933      0.1106
                                 2456764.98989      0.1286
                                 2456764.99046      0.1327
                                 2456764.99103      0.1194
                                 2456764.99159      0.1349
                                 2456764.99216      0.1208
                                 2456764.99273      0.1303
                                 2456764.99330      0.1387
                                 2456764.99386      0.1494
                                 2456764.99443      0.1389
                                 2456764.99500      0.1431
                                 2456764.99556      0.1480
                                 2456764.99613      0.1597
                                 2456764.99670      0.1697
                                 2456764.99727      0.1542
                                 2456764.99783      0.1764
                                 2456764.99840      0.1576
                                 2456764.99897      0.1632
                                 2456764.99953      0.1733
                                 2456765.00010      0.1658
                                 2456765.00067      0.1728
                                 2456765.00124      0.1598
                                 2456765.00180      0.1551
                                 2456765.00237      0.1671
                                 2456765.00294      0.1654
                                 2456765.00350      0.1591
                                 2456765.00407      0.1749
                                 2456765.00464      0.1717
                                 2456765.00521      0.1794
                                 2456765.00577      0.1826
                                 2456765.00634      0.1877
                                 2456765.00747      0.1682
                                 2456765.00804      0.1968
                                 2456765.00861      0.1794
                                 2456765.00918      0.1612
                                 2456765.00974      0.1595
                                 2456765.01031      0.2029
                                 2456779.81429      0.0000
                                 2456779.81485     -0.0020
                                 2456779.81542      0.0028
                                 2456779.81599      0.0035
                                 2456779.81656     -0.0070
                                 2456779.81712      0.0020
                                 2456779.81769     -0.0020
                                 2456779.81826     -0.0010
                                 2456779.81882     -0.0040
                                 2456779.81939     -0.0090
                                 2456779.81996     -0.0020
                                 2456779.82053     -0.0090
                                 2456779.82109     -0.0010
                                 2456779.82166      0.0104
                                 2456779.82223      0.0081
                                 2456779.82279      0.0252
                                 2456779.82336      0.0487
                                 2456779.82393      0.0625
                                 2456779.82450      0.0747
                                 2456779.82506      0.0869
                                 2456779.82563      0.1020
                                 2456779.82620      0.1264
                                 2456779.82676      0.1410
                                 2456779.82733      0.1543
                                 2456779.82790      0.1629
                                 2456779.82846      0.1550
                                 2456779.82903      0.1532
                                 2456779.82960      0.1445
                                 2456779.83017      0.1288
                                 2456779.83073      0.1249
                                 2456779.83130      0.1066
                                 2456779.83187      0.0882
                                 2456779.83243      0.0725
                                 2456779.83300      0.0504
                                 2456779.83357      0.0404
                                 2456779.83414      0.0199
                                 2456779.83470      0.0045
                                 2456779.83527      0.0083
                                 2456779.83584     -0.0060
                                 2456779.83640     -0.0100
                                 2456779.83697     -0.0090
                                 2456779.83754     -0.0110
                                 2456779.83811     -0.0120
                                 2456779.83867     -0.0070
                                 2456779.83924     -0.0070
                                 2456779.83981     -0.0090
                                 2456779.84037     -0.0180
                                 2456779.84094      0.0067
                                 2456779.84151     -0.0050
                                 2456779.84208      0.0023
                                 2456779.84264      0.0111
                                 2456779.84321      0.0060
                                 2456779.84378      0.0086
                                 2456779.84434      0.0076
                                 2456779.84491      0.0160
                                 2456779.84557      0.0134
                                 2456779.84614      0.0195
                                 2456779.84671      0.0288
                                 2456779.84727      0.0274
                                 2456779.84784      0.0291
                                 2456779.84841      0.0364
                                 2456779.84897      0.0288
                                 2456779.84954      0.0332
                                 2456779.85011      0.0360
                                 2456779.85068      0.0495
                                 2456779.85124      0.0479
                                 2456779.85181      0.0537
                                 2456779.85238      0.0535
                                 2456779.85294      0.0540
                                 2456779.85351      0.0505
                                 2456779.85408      0.0623
                                 2456779.85465      0.0515
                                 2456779.85521      0.0520
                                 2456779.85578      0.0596
                                 2456779.85635      0.0741
                                 2456779.85691      0.0649
                                 2456779.85748      0.0618
                                 2456779.85805      0.0725
                                 2456779.85862      0.0753
                                 2456779.85918      0.0666
                                 2456779.85975      0.0774
                                 2456779.86032      0.0814
                                 2456779.86088      0.0854
                                 2456779.86145      0.0871
                                 2456779.86202      0.0907
                                 2456779.86259      0.0944
                                 2456779.86315      0.0971
                                 2456779.86372      0.0925
                                 2456779.86429      0.0957
                                 2456779.86485      0.1029
                                 2456779.86542      0.0996
                                 2456779.86599      0.1105
                                 2456779.86656      0.1161
                                 2456779.86712      0.1178
                                 2456779.86769      0.1134
                                 2456779.86826      0.1095
                                 2456779.86882      0.1262
                                 2456779.86939      0.1274
                                 2456779.86996      0.1223
                                 2456779.87052      0.1303
                                 2456779.87109      0.1119
                                 2456779.87166      0.1363
                                 2456779.87223      0.1327
                                 2456779.87279      0.1403
                                 2456779.87336      0.1331
                                 2456779.87393      0.1406
                                 2456779.87449      0.1313
                                 2456779.87506      0.1396
                                 2456779.87563      0.1452
                                 2456779.87620      0.1424
                                 2456779.87676      0.1514
                                 2456779.87733      0.1520
                                 2456779.87790      0.1573
                                 2456779.87846      0.1555
                                 2456779.87903      0.1613
                                 2456779.87960      0.1564
                                 2456779.88017      0.1557
                                 2456779.88073      0.1624
                                 2456779.88130      0.1587
                                 2456779.88187      0.1598
                                 2456779.88299      0.1627
                                 2456779.88356      0.1570
                                 2456779.88412      0.1663
                                 2456779.88469      0.1644
                                 2456779.88526      0.1583
                                 2456779.88583      0.1644
                                 2456779.88639      0.1722
                                 2456779.88696      0.1710
                                 2456779.88753      0.1715
                                 2456779.88809      0.1651
                                 2456779.88866      0.1715
                                 2456779.88923      0.1906
                                 2456779.88981      0.1724
                                 2456779.89037      0.1789
                                 2456779.89094      0.1793
                                 2456779.89151      0.1720
                                 2456779.89208      0.1771
                                 2456779.89264      0.1814
                                 2456779.89321      0.1872
                                 2456779.89378      0.1822
                                 2456779.89434      0.1891
                                 2456779.89491      0.1848
                                 2456779.89548      0.1880
                                 2456779.89605      0.1805
                                 2456779.89661      0.1875
                                 2456779.89718      0.1867
                                 2456779.89775      0.1886
                                 2456779.89831      0.1806
                                 2456779.89888      0.1873
                                 2456779.89945      0.1941
                                 2456779.90002      0.1843
                                 2456779.90058      0.1856
                                 2456779.90115      0.1853
                                 2456779.90172      0.2104
                                 2456779.90228      0.2321
                                 2456779.90285      0.2842
                                 2456779.90342      0.3537
                                 2456779.90399      0.4267
                                 2456779.90455      0.5125
                                 2456779.90512      0.6004
                                 2456779.90569      0.7153
                                 2456779.90625      0.8178
                                 2456779.90682      0.9738
                                 2456779.90739      1.1148
                                 2456779.90796      1.2728
                                 2456779.90852      1.3963
                                 2456779.90909      1.4907
                                 2456779.90966      1.4569
                                 2456779.91022      1.3198
                                 2456779.91079      1.1945
                                 2456779.91136      1.0459
                                 2456779.91193      0.8892
                                 2456779.91249      0.7792
                                 2456779.91306      0.6651
                                 2456779.91363      0.5531
                                 2456779.91419      0.4635
                                 2456779.91476      0.3984
                                 2456779.91533      0.3302
                                 2456779.91590      0.2598
                                 2456779.91646      0.2241
                                 2456779.91703      0.2029
                                 2456779.91760      0.1807
                                 2456779.91816      0.1757
                                 2456779.91873      0.1741
                                 2456779.91930      0.1678
                                 2456779.91986      0.1717
                                 2456779.92043      0.1736
                                 2456779.92100      0.1725
                                 2456779.92157      0.1737
                                 2456779.92213      0.1804
                                 2456779.92270      0.1708
                                 2456779.92327      0.1774
                                 2456779.92383      0.1774
                                 2456779.92440      0.1791
                                 2456779.92497      0.1695
                                 2456779.92554      0.1720
                                 2456779.92610      0.1768
                                 2456779.92667      0.1825
                                 2456779.92724      0.1942
                                 2456779.92780      0.1771
                                 2456779.92837      0.1847
                                 2456779.92894      0.1727
                                 2456779.92951      0.1766
                                 2456779.93007      0.1731
                                 2456779.93064      0.1681
                                 2456779.93121      0.1705
                                 2456779.93177      0.1583
                                 2456779.93234      0.1823
                                 2456779.93291      0.1695
                                 2456779.93348      0.1611
                                 2456779.93404      0.1479
                                 2456779.93461      0.1580
                                 2456779.93574      0.1534
                                 2456779.93631      0.1520
                                 2456779.93688      0.1563
                                 2456779.93745      0.1504
                                 2456779.93801      0.1562
                                 2456779.93858      0.1613
                                 2456779.93915      0.1607
                                 2456779.93971      0.1513
                                 2456779.94028      0.1302
                                 2456779.94085      0.1439
                                 2456781.81849      0.1406
                                 2456781.81905      0.1364
                                 2456781.81962      0.1466
                                 2456781.82019      0.1509
                                 2456781.82076      0.1422
                                 2456781.82132      0.1338
                                 2456781.82189      0.1484
                                 2456781.82246      0.1579
                                 2456781.82302      0.1468
                                 2456781.82359      0.1559
                                 2456781.82416      0.1547
                                 2456781.82473      0.1687
                                 2456781.82529      0.1621
                                 2456781.82586      0.1879
                                 2456781.82643      0.1566
                                 2456781.82699      0.1553
                                 2456781.82756      0.1699
                                 2456781.82813      0.1728
                                 2456781.82870      0.1520
                                 2456781.82926      0.1594
                                 2456781.82983      0.1652
                                 2456781.83040      0.1799
                                 2456781.83096      0.1770
                                 2456781.83153      0.1795
                                 2456781.83210      0.1825
                                 2456781.83267      0.1752
                                 2456781.83323      0.1708
                                 2456781.83380      0.1731
                                 2456781.83437      0.1802
                                 2456781.83493      0.1791
                                 2456781.83550      0.1743
                                 2456781.83607      0.1703
                                 2456781.83664      0.1828
                                 2456781.83720      0.1873
                                 2456781.83777      0.1721
                                 2456781.83834      0.1661
                                 2456781.83890      0.1831
                                 2456781.83947      0.1790
                                 2456781.84004      0.1632
                                 2456781.84061      0.1754
                                 2456781.84117      0.1765
                                 2456781.84174      0.1832
                                 2456781.84231      0.1810
                                 2456781.84287      0.2096
                                 2456781.84344      0.2430
                                 2456781.84401      0.2965
                                 2456781.84458      0.3505
                                 2456781.84514      0.4200
                                 2456781.84571      0.5111
                                 2456781.84628      0.5924
                                 2456781.84684      0.7112
                                 2456781.84741      0.8271
                                 2456781.84798      0.9679
                                 2456781.84855      1.1070
                                 2456781.84911      1.2745
                                 2456781.84968      1.4032
                                 2456781.85025      1.5070
                                 2456781.85081      1.4773
                                 2456781.85138      1.3707
                                 2456781.85195      1.2076
                                 2456781.85252      1.0638
                                 2456781.85308      0.9044
                                 2456781.85365      0.7937
                                 2456781.85422      0.6530
                                 2456781.85478      0.5460
                                 2456781.85535      0.4715
                                 2456781.85592      0.3921
                                 2456781.85648      0.3175
                                 2456781.85705      0.2701
                                 2456781.85762      0.2267
                                 2456781.85819      0.1806
                                 2456781.85875      0.1758
                                 2456781.85932      0.1772
                                 2456781.85989      0.1791
                                 2456781.86045      0.1828
                                 2456781.86102      0.1802
                                 2456781.86159      0.1869
                                 2456781.86216      0.1941
                                 2456781.86272      0.1874
                                 2456781.86329      0.1870
                                 2456781.86386      0.1921
                                 2456781.86442      0.1884
                                 2456781.86499      0.1805
                                 2456781.86556      0.1844
                                 2456781.86613      0.1869
                                 2456781.86669      0.1759
                                 2456781.86726      0.1782
                                 2456781.86783      0.1729
                                 2456781.86839      0.1743
                                 2456781.86896      0.1726
                                 2456781.86953      0.1636
                                 2456781.87010      0.1771
                                 2456781.87066      0.1557
                                 2456781.87123      0.1662
                                 2456781.87180      0.1808
                                 2456781.87236      0.1674
                                 2456781.87293      0.1650
                                 2456781.87350      0.1697
                                 2456781.87527      0.1634
                                 2456781.87584      0.1626
                                 2456781.87640      0.1551
                                 2456781.87697      0.1479
                                 2456781.87754      0.1467
                                 2456781.87811      0.1514
                                 2456781.87867      0.1482
                                 2456781.87924      0.1480
                                 2456781.87981      0.1471
                                 2456781.88037      0.1540
                                 2456781.88094      0.1428
                                 2456781.88151      0.1422
                                 2456781.88208      0.1392
                                 2456781.88264      0.1358
                                 2456781.88321      0.1594
                                 2456781.88378      0.1581
                                 2456781.88434      0.1294
                                 2456781.88491      0.1465
                                 2456781.88548      0.1530
                                 2456781.88604      0.1306
                                 2456781.88661      0.1413
                                 2456781.88718      0.1403
                                 2456781.88775      0.1353
                                 2456781.88831      0.1488
                                 2456781.88888      0.1270
                                 2456781.88945      0.1458
                                 2456781.89001      0.1289
                                 2456781.89058      0.1266
                                 2456781.89115      0.1246
                                 2456781.89172      0.1168
                                 2456781.89228      0.1201
                                 2456781.89285      0.1135
                                 2456781.89342      0.1247
                                 2456781.89398      0.1130
                                 2456781.89455      0.0983
                                 2456781.89512      0.1067
                                 2456781.89569      0.0923
                                 2456781.89625      0.1052
                                 2456781.89682      0.1002
                                 2456781.89739      0.0895
                                 2456781.89795      0.0894
                                 2456781.89852      0.0881
                                 2456781.89909      0.0880
                                 2456781.89966      0.0835
                                 2456781.90022      0.0861
                                 2456781.90079      0.0763
                                 2456781.90136      0.0755
                                 2456781.90192      0.0669
                                 2456781.90249      0.0800
                                 2456781.90306      0.0695
                                 2456781.90363      0.0663
                                 2456781.90419      0.0502
                                 2456781.90476      0.0656
                                 2456781.90533      0.0564
                                 2456781.90589      0.0523
                                 2456781.90646      0.0509
                                 2456781.90703      0.0466
                                 2456781.90760      0.0465
                                 2456781.90816      0.0427
                                 2456781.90873      0.0440
                                 2456781.90930      0.0388
                                 2456781.90986      0.0473
                                 2456781.91043      0.0378
                                 2456781.91100      0.0202
                                 2456781.91157      0.0234
                                 2456781.91213      0.0358
                                 2456781.91270      0.0216
                                 2456781.91327      0.0236
                                 2456781.91383      0.0156
                                 2456781.91440      0.0246
                                 2456781.91497      0.0263
                                 2456781.91554      0.0126
                                 2456781.91610      0.0010
                                 2456781.91667      0.0078
                                 2456781.91724      0.0086
                                 2456781.91780      0.0126
                                 2456781.91837      0.0045
                                 2456781.91894      0.0011
                                 2456781.91951      0.0029
                                 2456781.92007      0.0059
                                 2456781.92064      0.0022
                                 2456781.92121      0.0049
                                 2456781.92177      0.0099
                                 2456781.92234      0.0024
                                 2456781.92291      0.0038
                                 2456781.92348     -0.0120
                                 2456781.92404      0.0017
                                 2456781.92461      0.0178
                                 2456781.92518      0.0165
                                 2456781.92574      0.0255
                                 2456781.92631      0.0425
                                 2456781.92688      0.0727
                                 2456781.92745      0.0874
                                 2456781.92801      0.1059
                                 2456781.92858      0.1096
                                 2456781.92915      0.1425
                                 2456781.92971      0.1537
                                 2456781.93028      0.1715
                                 2456781.93085      0.1740
                                 2456781.93142      0.1910
                                 2456781.93198      0.1880
                                 2456781.93255      0.1574
                                 2456781.93312      0.1528
                                 2456781.93368      0.1543
                                 2456781.93425      0.1229
                                 2456781.93482      0.0921
                                 2456781.93538      0.0942
                                 2456781.93595      0.0794
                                 2456781.93652      0.0578
                                 2456781.93709      0.0447
                                 2456781.93765      0.0292
                                 2456781.93822      0.0182
                                 2456781.93879      0.0072
                                 2456781.93935      0.0000
                                 2456781.93992      0.0027
                                 2456781.94049     -0.0020
                                 2456781.94106      0.0046
                                 2456781.94162      0.0113
                                 2456781.94219      0.0062
                                 2456781.94276      0.0087
                                 2456781.94332      0.0064
                                 2456781.94389     -0.0010
                                 2456781.94446      0.0215
                                 2456781.94503      0.0114
                                 2456781.94559      0.0106
                                 2456781.94616      0.0069
                                 2456781.94673      0.0392
                                 2456781.94729      0.0320
                                 2456781.94798      0.0195
                                 2456781.94854      0.0296
                                 2456781.94911      0.0356
                                 2456781.94968      0.0226
                                 2456781.95025      0.0288
                                 2456781.95081      0.0405
                                 2456781.95138      0.0277
                                 2456781.95195      0.0398
                                 2456781.95251      0.0395
                                 2456781.95308      0.0306
                                 2456781.95365      0.0349
                                 2456781.95422      0.0437
                                 2456781.95478      0.0503
                                 2456781.95535      0.0412
                                 2456781.95592      0.0448
                                 2456781.95648      0.0574
                                 2456781.95705      0.0626
                                 2456781.95762      0.0488
                                 2456781.95819      0.0487
                                 2456781.95875      0.0622
                                 2456781.95932      0.0577
                                 2456781.95989      0.0642
                                 2456781.96045      0.0733
                                 2456781.96102      0.0730
                                 2456781.96159      0.0688
                                 2456781.96216      0.0720
                                 2456781.96272      0.0824
                                 2456781.96329      0.0803
                                 2456781.96386      0.0785
                                 2456781.96442      0.0818
                                 2456781.96499      0.0894
                                 2456781.96556      0.0730
                                 2456781.96613      0.0960
                                 2456781.96669      0.0934
                                 2456781.96726      0.1053
                                 2456781.96783      0.1093
                                 2456781.96839      0.1121
                                 2456781.96896      0.1201
                                 2456781.96953      0.1101
                                 2456781.97010      0.1139
                                 2456781.97066      0.1144
                                 2456781.97123      0.1330
                                 2456781.97180      0.1337
                                 2456781.97236      0.1325
                                 2456781.97293      0.1209
                                 2456781.97350      0.1336
                                 2456781.97407      0.1429
                                 2456781.97463      0.1429
                                 2456781.97520      0.1384
                                 2456781.97577      0.1372
                                 2456781.97633      0.1479
                                 2456781.97690      0.1382
                                 2456781.97747      0.1367
                                 2456781.97804      0.1404
                                 2456781.97860      0.1375
                                 2456781.97917      0.1400
                                 2456781.97974      0.1549
                                 2456781.98030      0.1591
                                 2456781.98144      0.1544
                                 2456781.98200      0.1524
                                 2456781.98257      0.1557
                                 2456781.98314      0.1478
                                 2456781.98371      0.1657
                                 2456781.98427      0.1662
                                 2456781.98484      0.1612
                                 2456781.98541      0.1453
                                 2456781.98597      0.1636
                                 2456781.98654      0.1598
                                 2456781.98711      0.1543
                                 2456781.98768      0.1661
                                 2456781.98824      0.1482
                                 2456781.98881      0.1721
                                 2456781.98938      0.1664
                                 2456781.98994      0.1570
                                 2456781.99051      0.1540
                                 2456781.99108      0.1774
                                 2456781.99221      0.1815
                                 2456781.99278      0.1628
                                 2456781.99335      0.1692
                                 2456781.99391      0.1694
                                 2456781.99448      0.1842
                                 2457094.91375      0.1334
                                 2457094.91433      0.1288
                                 2457094.91491      0.1190
                                 2457094.91550      0.1239
                                 2457094.91608      0.1237
                                 2457094.91665      0.1181
                                 2457094.91723      0.1265
                                 2457094.91781      0.1132
                                 2457094.91840      0.1196
                                 2457094.91896      0.1142
                                 2457094.91954      0.1061
                                 2457094.92013      0.1063
                                 2457094.92070      0.0968
                                 2457094.92128      0.1055
                                 2457094.92186      0.1033
                                 2457094.92243      0.0930
                                 2457094.92300      0.0926
                                 2457094.92357      0.1023
                                 2457094.92415      0.0998
                                 2457094.92473      0.0957
                                 2457094.92531      0.0976
                                 2457094.92592      0.0936
                                 2457094.92651      0.0867
                                 2457094.92710      0.0897
                                 2457094.92768      0.0859
                                 2457094.92824      0.0788
                                 2457094.92881      0.0734
                                 2457094.92939      0.0706
                                 2457094.92997      0.0735
                                 2457094.93056      0.0654
                                 2457094.93114      0.0642
                                 2457094.93171      0.0585
                                 2457094.93229      0.0531
                                 2457094.93286      0.0435
                                 2457094.93344      0.0529
                                 2457094.93402      0.0498
                                 2457094.93460      0.0470
                                 2457094.93519      0.0424
                                 2457094.93576      0.0443
                                 2457094.93634      0.0388
                                 2457094.93692      0.0367
                                 2457094.93751      0.0365
                                 2457094.93810      0.0350
                                 2457094.93867      0.0304
                                 2457094.93925      0.0274
                                 2457094.93988      0.0322
                                 2457094.94045      0.0371
                                 2457094.94102      0.0329
                                 2457094.94159      0.0223
                                 2457094.94216      0.0131
                                 2457094.94290      0.0202
                                 2457094.94348      0.0197
                                 2457094.94407      0.0140
                                 2457094.94465      0.0178
                                 2457094.94524      0.0082
                                 2457094.94582      0.0099
                                 2457094.94649      0.0008
                                 2457094.94706      0.0064
                                 2457094.94764      0.0056
                                 2457094.94824      0.0040
                                 2457094.94882      0.0038
                                 2457094.94945      0.0034
                                 2457094.95005      0.0034
                                 2457094.95063      0.0150
                                 2457094.95121      0.0312
                                 2457094.95181      0.0372
                                 2457094.95239      0.0542
                                 2457094.95297      0.0700
                                 2457094.95355      0.0853
                                 2457094.95411      0.1147
                                 2457094.95469      0.1282
                                 2457094.95528      0.1446
                                 2457094.95590      0.1589
                                 2457094.95656      0.1665
                                 2457094.95713      0.1685
                                 2457094.95772      0.1746
                                 2457094.95830      0.1594
                                 2457094.95888      0.1512
                                 2457094.95952      0.1321
                                 2457094.96010      0.1071
                                 2457094.96068      0.1012
                                 2457094.96125      0.0717
                                 2457094.96184      0.0620
                                 2457094.96241      0.0500
                                 2457094.96298      0.0334
                                 2457094.96355      0.0237
                                 2457094.96414      0.0134
                                 2457094.96474      0.0162
                                 2457094.96539      0.0000
                                 2457094.96597      0.0037
                                 2457094.96657      0.0055
                                 2457094.96713      0.0027
                                 2457094.96770      0.0117
                                 2457094.96828      0.0069
                                 2457094.96885      0.0078
                                 2457094.96941      0.0031
                                 2457094.96999      0.0114
                                 2457094.97059      0.0085
                                 2457094.97122      0.0197
                                 2457094.97180      0.0142
                                 2457094.97238      0.0239
                                 2457094.97296      0.0160
                                 2457094.97355      0.0280
                                 2457094.97421      0.0217
                                 2457094.97479      0.0311
                                 2457094.97537      0.0325
                                 2457094.97596      0.0317
                                 2457094.97653      0.0415
                                 2457094.97711      0.0306
                                 2457094.97769      0.0347
                                 2457094.97827      0.0440
                                 2457094.97885      0.0473
                                 2457094.97946      0.0476
                                 2457094.98004      0.0551
                                 2457094.98064      0.0520
                                 2457094.98121      0.0557
                                 2457094.98178      0.0639
                                 2457094.98235      0.0587
                                 2457094.98292      0.0613
                                 2457094.98350      0.0621
                                 2457094.98409      0.0682
                                 2457094.98467      0.0703
                                 2457094.98525      0.0780
                                 2457094.98585      0.0692
                                 2457094.98644      0.0813
                                 2457094.98703      0.0818
                                 2457094.98762      0.0577
                                 2457094.98819      0.0760
                                 2457094.98877      0.0760
                                 2457094.98935      0.0838
                                 2457094.98992      0.0877
                                 2457094.99053      0.0847
                                 2457094.99113      0.0811
                                 2457094.99173      0.0905
                                 2457094.99230      0.0980
                                 2457094.99288      0.0978
                                 2457094.99344      0.0953
                                 2457094.99402      0.1000
                                 2457094.99460      0.1048
                                 2457094.99518      0.0977
                                 2457094.99578      0.1045
                                 2457094.99636      0.1063
                                 2457094.99697      0.1178
                                 2457094.99757      0.1191
                                 2457094.99815      0.1251
                                 2457094.99872      0.1233
                                 2457094.99929      0.1341
                                 2457094.99986      0.1311
                                 2457095.00042      0.1278
                                 2457095.00099      0.1365
                                 2457095.00156      0.1399
                                 2457095.00212      0.1432
                                 2457095.00269      0.1425
                                 2457095.00326      0.1418
                                 2457095.00383      0.1367
                                 2457095.00439      0.1328
                                 2457095.00496      0.1570
                                 2457095.00553      0.1477
                                 2457095.00609      0.1521
                                 2457095.00666      0.1469
                                 2457095.00723      0.1485
                                 2457095.00780      0.1605
                                 2457095.00836      0.1627
                                 2457095.00893      0.1628
                                 2457095.00950      0.1654
                                 2457095.01006      0.1683
                                 2457095.01063      0.1660
                                 2457095.01120      0.1607
                                 2457095.01177      0.1678
                                 2457095.01233      0.1730
                                 2457095.01290      0.1800
                                 2457095.01347      0.1675
                                 2457095.01403      0.1696
                                 2457095.01460      0.1775
                                 2457095.01517      0.1721
                                 2457095.01574      0.1734
                                 2457095.01630      0.1737
                                 2457095.01687      0.1672
                                 2457095.01744      0.1805
                                 2457095.01800      0.1754
                                 2457095.01857      0.1776
                                 2457095.01914      0.1767
                                 2457095.01971      0.1851
                                 2457095.02027      0.1839
                                 2457095.02084      0.1855
                                 2457095.02141      0.1879
                                 2457095.02197      0.1856
                                 2457095.02254      0.1810
                                 2457095.02311      0.1848
                                 2457095.02368      0.1943
                                 2457095.02424      0.1939
                                 2457095.02481      0.1994
                                 2457095.02538      0.1973
                                 2457095.02594      0.1995
                                 2457095.02651      0.2019
                                 2457095.02708      0.1977
                                 2457095.02765      0.1939
                                 2457095.02821      0.1957
                                 2457095.02878      0.1975
                                 2457095.02935      0.1893
                                 2457095.02991      0.1922
                                 2457095.03048      0.2056
                                 2457095.03105      0.2424
                                 2457095.03162      0.3009
                                 2457095.03218      0.3546
                                 2457095.03275      0.4310
                                 2457095.03332      0.5145
                                 2457095.03388      0.6088
                                 2457095.03445      0.7220
                                 2457095.03502      0.8456
                                 2457095.03559      0.9557
                                 2457095.03615      1.1501
                                 2457095.03672      1.2636
                                 2457095.03729      1.4335
                                 2457095.03785      1.4921
                                 2457095.03842      1.4951
                                 2457095.03899      1.4520
                                 2457095.03956      1.2394
                                 2457095.04012      1.0735
                                 2457095.04069      0.9267
                                 2457095.04126      0.8029
                                 2457095.04182      0.7044
                                 2457095.04239      0.5664
                                 2457095.04296      0.4824
                                 2457095.04353      0.3920
                                 2457095.04409      0.3323
                                 2457095.04466      0.2535
                                 2457095.04523      0.2163
                                 2457098.90905      0.1802
                                 2457098.90961      0.1837
                                 2457098.91018      0.1820
                                 2457098.91075      0.1862
                                 2457098.91131      0.1883
                                 2457098.91188      0.1875
                                 2457098.91245      0.1877
                                 2457098.91302      0.2099
                                 2457098.91358      0.2529
                                 2457098.91415      0.3076
                                 2457098.91472      0.3696
                                 2457098.91528      0.4364
                                 2457098.91585      0.5132
                                 2457098.91642      0.6266
                                 2457098.91699      0.7183
                                 2457098.91755      0.8678
                                 2457098.91812      0.9951
                                 2457098.91869      1.1629
                                 2457098.91925      1.3356
                                 2457098.91982      1.4541
                                 2457098.92039      1.5509
                                 2457098.92096      1.4975
                                 2457098.92152      1.3994
                                 2457098.92209      1.2434
                                 2457098.92266      1.0800
                                 2457098.92322      0.9361
                                 2457098.92379      0.7885
                                 2457098.92436      0.6778
                                 2457098.92493      0.5774
                                 2457098.92549      0.4814
                                 2457098.92606      0.4116
                                 2457098.92663      0.3363
                                 2457098.92719      0.2873
                                 2457098.92776      0.2340
                                 2457098.92833      0.2004
                                 2457098.92890      0.1869
                                 2457098.92946      0.1826
                                 2457098.93003      0.1894
                                 2457098.93060      0.1915
                                 2457098.93116      0.1879
                                 2457098.93173      0.1861
                                 2457098.93230      0.1887
                                 2457098.93287      0.1851
                                 2457098.93343      0.1961
                                 2457098.93400      0.1958
                                 2457098.93457      0.1982
                                 2457098.93513      0.1972
                                 2457098.93570      0.1925
                                 2457098.93627      0.1935
                                 2457098.93684      0.1813
                                 2457098.93740      0.1959
                                 2457098.93797      0.1867
                                 2457098.93854      0.1848
                                 2457098.93910      0.1859
                                 2457098.93967      0.1816
                                 2457098.94024      0.1883
                                 2457098.94081      0.1880
                                 2457098.94137      0.1833
                                 2457098.94194      0.1797
                                 2457098.94251      0.1747
                                 2457098.94307      0.1771
                                 2457098.94364      0.1722
                                 2457098.94421      0.1754
                                 2457098.94478      0.1679
                                 2457098.94534      0.1722
                                 2457098.94591      0.1721
                                 2457098.94648      0.1735
                                 2457098.94704      0.1645
                                 2457098.94761      0.1671
                                 2457098.94818      0.1654
                                 2457098.94875      0.1740
                                 2457098.94931      0.1668
                                 2457098.94988      0.1558
                                 2457098.95045      0.1636
                                 2457098.95101      0.1583
                                 2457098.95158      0.1611
                                 2457098.95215      0.1611
                                 2457098.95272      0.1588
                                 2457098.95328      0.1555
                                 2457098.95385      0.1524
                                 2457098.95442      0.1505
                                 2457098.95498      0.1499
                                 2457098.95555      0.1542
                                 2457098.95612      0.1459
                                 2457098.95669      0.1485
                                 2457098.95725      0.1383
                                 2457098.95782      0.1314
                                 2457098.95839      0.1388
                                 2457098.95895      0.1364
                                 2457098.95952      0.1347
                                 2457098.96009      0.1206
                                 2457098.96066      0.1297
                                 2457098.96122      0.1239
                                 2457098.96179      0.1203
                                 2457098.96236      0.1189
                                 2457098.96293      0.1157
                                 2457098.96349      0.1140
                                 2457098.96406      0.1200
                                 2457098.96463      0.1132
                                 2457098.96519      0.1027
                                 2457098.96576      0.0997
                                 2457098.96633      0.1020
                                 2457098.96690      0.1059
                                 2457098.96746      0.0976
                                 2457098.96803      0.0993
                                 2457098.96860      0.0928
                                 2457098.96916      0.1002
                                 2457098.96973      0.0891
                                 2457098.97030      0.0915
                                 2457098.97087      0.0852
                                 2457098.97143      0.0838
                                 2457098.97200      0.0788
                                 2457098.97257      0.0783
                                 2457098.97313      0.0716
                                 2457098.97370      0.0771
                                 2457098.97427      0.0767
                                 2457098.97484      0.0747
                                 2457098.97540      0.0680
                                 2457098.97597      0.0637
                                 2457098.97654      0.0570
                                 2457098.97710      0.0585
                                 2457098.97767      0.0422
                                 2457098.97824      0.0471
                                 2457098.97881      0.0549
                                 2457098.97937      0.0480
                                 2457098.97994      0.0611
                                 2457098.98051      0.0389
                                 2457098.98107      0.0474
                                 2457098.98164      0.0370
                                 2457098.98221      0.0467
                                 2457098.98278      0.0264
                                 2457098.98334      0.0270
                                 2457098.98391      0.0363
                                 2457098.98448      0.0299
                                 2457098.98504      0.0218
                                 2457098.98561      0.0195
                                 2457098.98618      0.0316
                                 2457098.98675      0.0109
                                 2457098.98731      0.0112
                                 2457098.98788      0.0101
                                 2457098.98845      0.0189
                                 2457098.98901      0.0184
                                 2457098.98958      0.0136
                                 2457098.99015      0.0025
                                 2457098.99072      0.0163
                                 2457098.99128      0.0134
                                 2457098.99185      0.0077
                                 2457098.99242      0.0050
                                 2457098.99298      0.0018
                                 2457098.99355     -0.0100
                                 2457098.99412      0.0031
                                 2457098.99469      0.0170
                                 2457098.99525      0.0426
                                 2457098.99582      0.0382
                                 2457098.99639      0.0476
                                 2457098.99695      0.0841
                                 2457098.99752      0.0944
                                 2457098.99809      0.0884
                                 2457098.99866      0.1105
                                 2457098.99922      0.1286
                                 2457098.99979      0.1470
                                 2457099.00036      0.1576
                                 2457099.00092      0.1666
                                 2457099.00149      0.1666
                                 2457099.00206      0.1662
                                 2457099.00263      0.1597
                                 2457099.00319      0.1384
                                 2457099.00376      0.1299
                                 2457099.00433      0.1106
                                 2457099.00489      0.0947
                                 2457099.00546      0.0781
                                 2457099.00603      0.0502
                                 2457099.00660      0.0324
                                 2457099.00716      0.0224
                                 2457099.00773      0.0073
                                 2457099.00830     -0.0010
                                 2457099.00886      0.0028
                                 2457099.00943     -0.0020
                                 2457099.01000     -0.0030
                                 2457099.01057     -0.0080
                                 2457099.01113     -0.0070
                                 2457099.01170      0.0058
                                 2457099.01227     -0.0050
                                 2457099.01283     -0.0070
                                 2457099.01340      0.0000
                                 2457099.01397     -0.0030
                                 2457099.01454      0.0095
                                 2457099.01510      0.0220
                                 2457099.01567      0.0228
                                 2457099.01624      0.0280
                                 2457099.01680      0.0287
                                 2457099.01737      0.0336
                                 2457099.01794      0.0286
                                 2457099.01851      0.0335
                                 2457099.01907      0.0285
                                 2457099.01964      0.0318
                                 2457099.02021      0.0353
                                 2457099.02077      0.0378
                                 2457099.02134      0.0418
                                 2457099.02191      0.0469
                                 2457099.02248      0.0346
                                 2457099.02304      0.0420
                                 2457099.02361      0.0520
                                 2457099.02418      0.0411
                                 2457099.02474      0.0504
                                 2457099.02531      0.0611
                                 2457099.02588      0.0572
                                 2457099.02645      0.0564
                                 2457099.02701      0.0609
                                 2457099.02758      0.0605
                                 2457099.02815      0.0671
                                 2457099.02871      0.0666
                                 2457099.02928      0.0760
                                 2457099.02985      0.0701
                                 2457099.03042      0.0816
                                 2457099.03098      0.0848
                                 2457099.03155      0.0760
                                 2457099.03212      0.0925
                                 2457099.03268      0.0877
                                 2457099.03325      0.1033
                                 2457099.03382      0.0969
                                 2457099.03439      0.1077
                                 2457099.03495      0.1026
                                 2457099.03552      0.1043
                                 2457099.03609      0.1157
                                 2457099.03665      0.1132
                                 2457099.03722      0.1188
                                 2457099.03779      0.1220
                                 2457099.03836      0.1352
                                 2457099.03892      0.1247
                                 2457099.03949      0.1273
                                 2457099.04006      0.1143
                                 2457099.04062      0.1048
                                 2457099.04119      0.1190
                                 2457099.04176      0.1067
                                 2457099.04233      0.0981
                                 2457099.04289      0.1067
                                 2457166.87271      0.1807
                                 2457166.87328      0.1786
                                 2457166.87385      0.1797
                                 2457166.87442      0.1783
                                 2457166.87498      0.1870
                                 2457166.87555      0.1809
                                 2457166.87612      0.1783
                                 2457166.87668      0.1820
                                 2457166.87725      0.1761
                                 2457166.87782      0.1795
                                 2457166.87839      0.1716
                                 2457166.87895      0.1781
                                 2457166.87952      0.1733
                                 2457166.88009      0.1791
                                 2457166.88065      0.1848
                                 2457166.88122      0.1782
                                 2457166.88179      0.1790
                                 2457166.88236      0.1696
                                 2457166.88292      0.1727
                                 2457166.88349      0.1692
                                 2457166.88406      0.1717
                                 2457166.88462      0.1663
                                 2457166.88519      0.1684
                                 2457166.88576      0.1714
                                 2457166.88633      0.1768
                                 2457166.88689      0.1702
                                 2457166.88746      0.1605
                                 2457166.88803      0.1652
                                 2457166.88859      0.1711
                                 2457166.88916      0.1693
                                 2457166.88973      0.1621
                                 2457166.89030      0.1566
                                 2457166.89086      0.1557
                                 2457166.89143      0.1520
                                 2457166.89200      0.1490
                                 2457166.89256      0.1529
                                 2457166.89313      0.1517
                                 2457166.89370      0.1556
                                 2457166.89427      0.1550
                                 2457166.89483      0.1555
                                 2457166.89540      0.1455
                                 2457166.89597      0.1468
                                 2457166.89653      0.1391
                                 2457166.89710      0.1434
                                 2457166.89767      0.1399
                                 2457166.89824      0.1520
                                 2457166.89880      0.1336
                                 2457166.89937      0.1383
                                 2457166.89994      0.1323
                                 2457166.90050      0.1429
                                 2457166.90107      0.1273
                                 2457166.90164      0.1333
                                 2457166.90221      0.1294
                                 2457166.90277      0.1238
                                 2457166.90334      0.1185
                                 2457166.90391      0.1140
                                 2457166.90447      0.1211
                                 2457166.90504      0.1171
                                 2457166.90561      0.1092
                                 2457166.90617      0.1155
                                 2457166.90674      0.1200
                                 2457166.90731      0.1068
                                 2457166.90788      0.1124
                                 2457166.90844      0.1061
                                 2457166.90901      0.1057
                                 2457166.90958      0.1032
                                 2457166.91014      0.0975
                                 2457166.91071      0.1012
                                 2457166.91128      0.0962
                                 2457166.91185      0.0910
                                 2457166.91241      0.0878
                                 2457166.91298      0.0846
                                 2457166.91355      0.0801
                                 2457166.91411      0.0772
                                 2457166.91468      0.0840
                                 2457166.91525      0.0812
                                 2457166.91582      0.0709
                                 2457166.91638      0.0644
                                 2457166.91695      0.0717
                                 2457166.91752      0.0575
                                 2457166.91808      0.0643
                                 2457166.91865      0.0635
                                 2457166.91922      0.0595
                                 2457166.91979      0.0558
                                 2457166.92035      0.0494
                                 2457166.92092      0.0505
                                 2457166.92149      0.0443
                                 2457166.92205      0.0389
                                 2457166.92262      0.0452
                                 2457166.92319      0.0346
                                 2457166.92376      0.0334
                                 2457166.92432      0.0245
                                 2457166.92489      0.0322
                                 2457166.92546      0.0241
                                 2457166.92602      0.0231
                                 2457166.92659      0.0153
                                 2457166.92716      0.0132
                                 2457166.92773      0.0112
                                 2457166.92829      0.0006
                                 2457166.92886      0.0207
                                 2457166.92943      0.0076
                                 2457166.92999      0.0059
                                 2457166.93056     -0.0030
                                 2457166.93113      0.0019
                                 2457166.93170      0.0061
                                 2457166.93226     -0.0040
                                 2457166.93283      0.0055
                                 2457166.93340     -0.0020
                                 2457166.93396     -0.0040
                                 2457166.93453     -0.0020
                                 2457166.93510     -0.0100
                                 2457166.93566      0.0000
                                 2457166.93623     -0.0030
                                 2457166.93680     -0.0150
                                 2457166.93737     -0.0080
                                 2457166.93793     -0.0010
                                 2457166.93850      0.0145
                                 2457166.93907      0.0243
                                 2457166.93963      0.0418
                                 2457166.94020      0.0531
                                 2457166.94077      0.0636
                                 2457166.94134      0.0874
                                 2457166.94190      0.1024
                                 2457166.94247      0.1164
                                 2457166.94304      0.1323
                                 2457166.94360      0.1430
                                 2457166.94417      0.1650
                                 2457166.94474      0.1677
                                 2457166.94531      0.1613
                                 2457166.94587      0.1555
                                 2457166.94644      0.1430
                                 2457166.94701      0.1325
                                 2457166.94757      0.1286
                                 2457166.94814      0.1015
                                 2457166.94871      0.0966
                                 2457166.94928      0.0703
                                 2457166.94984      0.0524
                                 2457166.95041      0.0412
                                 2457166.95098      0.0252
                                 2457166.95154      0.0117
                                 2457166.95211      0.0032
                                 2457166.95268     -0.0140
                                 2457166.95325     -0.0020
                                 2457166.95381     -0.0060
                                 2457166.95438     -0.0110
                                 2457166.95495     -0.0050
                                 2457166.95551     -0.0080
                                 2457166.95608      0.0000
                                 2457166.95665      0.0031
                                 2457166.95722      0.0092
                                 2457166.95778      0.0017
                                 2457166.95835      0.0056
                                 2457166.95892      0.0112
                                 2457166.95948      0.0030
                                 2457166.96005      0.0094
                                 2457166.96062      0.0006
                                 2457166.96119      0.0064
                                 2457166.96175      0.0105
                                 2457166.96232      0.0111
                                 2457166.96289      0.0127
                                 2457166.96345      0.0106
                                 2457166.96402      0.0256
                                 2457166.96459      0.0251
                                 2457166.96515      0.0312
                                 2457166.96572      0.0304
                                 2457166.96629      0.0388
                                 2457166.96686      0.0330
                                 2457166.96742      0.0404
                                 2457166.96799      0.0440
                                 2457166.96856      0.0422
                                 2457166.96912      0.0523
                                 2457166.96969      0.0556
                                 2457166.97026      0.0498
                                 2457166.97083      0.0563
                                 2457166.97139      0.0641
                                 2457166.97196      0.0579
                                 2457166.97253      0.0660
                                 2457166.97309      0.0645
                                 2457166.97366      0.0676
                                 2457166.97423      0.0692
                                 2457166.97480      0.0828
                                 2457166.97536      0.0795
                                 2457166.97593      0.0721
                                 2457166.97650      0.0723
                                 2457166.97706      0.0650
                                 2457166.97763      0.0797
                                 2457166.97820      0.0733
                                 2457166.97877      0.0825
                                 2457166.97933      0.0854
                                 2457166.97990      0.0815
                                 2457166.98047      0.0900
                                 2457166.98103      0.1040
                                 2457166.98160      0.0991
                                 2457166.98217      0.1093
                                 2457166.98274      0.1132
                                 2457166.98330      0.1032
                                 2457166.98387      0.1064
                                 2457166.98444      0.1205
                                 2457166.98500      0.1052
                                 2457166.98557      0.0973
                                 2457166.98614      0.1139
                                 2457514.62540      0.0969
                                 2457514.62654      0.1331
                                 2457514.62767      0.1157
                                 2457514.62824      0.0962
                                 2457514.62994      0.1099
                                 2457514.63051      0.1518
                                 2457514.63107      0.1552
                                 2457514.63164      0.1303
                                 2457514.63221      0.1575
                                 2457514.63278      0.1494
                                 2457514.63334      0.1308
                                 2457514.63391      0.1335
                                 2457514.63448      0.1375
                                 2457514.63504      0.1303
                                 2457514.63561      0.1674
                                 2457514.63618      0.1620
                                 2457514.63675      0.1681
                                 2457514.63731      0.1707
                                 2457514.63788      0.1734
                                 2457514.63845      0.1661
                                 2457514.63901      0.1750
                                 2457514.63958      0.1766
                                 2457514.64015      0.1934
                                 2457514.64072      0.1937
                                 2457514.64128      0.2020
                                 2457514.64242      0.1974
                                 2457514.64298      0.2018
                                 2457514.64355      0.1903
                                 2457514.64469      0.1979
                                 2457514.64525      0.1831
                                 2457514.64582      0.1741
                                 2457514.64639      0.1811
                                 2457514.64695      0.1747
                                 2457514.64752      0.1760
                                 2457514.64809      0.1886
                                 2457514.64866      0.1754
                                 2457514.64922      0.1755
                                 2457514.64979      0.1691
                                 2457514.65036      0.1844
                                 2457514.65092      0.1914
                                 2457514.65149      0.1716
                                 2457514.65206      0.1992
                                 2457514.65263      0.1914
                                 2457514.65319      0.1786
                                 2457514.65376      0.1858
                                 2457514.65433      0.1796
                                 2457514.65489      0.1761
                                 2457514.65546      0.1764
                                 2457514.65603      0.1849
                                 2457514.65830      0.1933
                                 2457514.66000      0.2021
                                 2457514.66057      0.2057
                                 2457514.66113      0.2133
                                 2457514.66170      0.2084
                                 2457514.66227      0.2157
                                 2457514.66283      0.2255
                                 2457514.66340      0.2768
                                 2457514.66397      0.2793
                                 2457514.66453      0.3683
                                 2457514.66510      0.4333
                                 2457514.66567      0.5031
                                 2457514.66624      0.5912
                                 2457514.66680      0.7001
                                 2457514.66737      0.8188
                                 2457514.66794      0.9753
                                 2457514.66850      1.0874
                                 2457514.66907      1.2417
                                 2457514.66964      1.3699
                                 2457514.67021      1.4924
                                 2457514.67077      1.4755
                                 2457514.67134      1.4449
                                 2457514.67191      1.2618
                                 2457514.67247      1.1048
                                 2457514.67304      0.9633
                                 2457514.67361      0.8038
                                 2457514.67418      0.7087
                                 2457514.67474      0.5865
                                 2457514.67531      0.4910
                                 2457514.67588      0.4301
                                 2457514.67644      0.3415
                                 2457514.67701      0.2709
                                 2457514.67758      0.2174
                                 2457514.68495      0.1906
                                 2457514.68552      0.1876
                                 2457514.68609      0.1915
                                 2457514.68665      0.1831
                                 2457514.68722      0.1876
                                 2457514.68892      0.1844
                                 2457514.68949      0.1853
                                 2457514.69006      0.1813
                                 2457514.69062      0.1945
                                 2457514.69119      0.1899
                                 2457514.69176      0.1779
                                 2457514.69232      0.1754
                                 2457514.69289      0.1881
                                 2457514.69346      0.1856
                                 2457514.69403      0.1791
                                 2457514.69459      0.1821
                                 2457514.69516      0.1733
                                 2457514.69573      0.1662
                                 2457514.69629      0.1705
                                 2457514.69686      0.1703
                                 2457514.69743      0.1618
                                 2457514.69800      0.1678
                                 2457514.69856      0.1627
                                 2457514.69970      0.1584
                                 2457514.70026      0.1541
                                 2457514.70083      0.1545
                                 2457514.70697      0.1493
                                 2457514.70753      0.1442
                                 2457514.70810      0.1482
                                 2457514.70867      0.1315
                                 2457514.70923      0.1342
                                 2457514.70980      0.1380
                                 2457514.71037      0.1305
                                 2457514.71093      0.1265
                                 2457514.71150      0.1223
                                 2457514.71207      0.1174
                                 2457514.71264      0.1064
                                 2457514.71320      0.1040
                                 2457514.71377      0.1048
                                 2457514.71434      0.0971
                                 2457514.71604      0.0902
                                 2457514.71661      0.0854
                                 2457514.71774      0.0935
                                 2457514.71831      0.0992
                                 2457514.71887      0.1050
                                 2457514.71944      0.0988
                                 2457514.72001      0.0871
                                 2457514.72058      0.0833
                                 2457514.72114      0.0798
                                 2457514.72171      0.0905
                                 2457514.72228      0.0829
                                 2457514.72284      0.0703
                                 2457514.72341      0.0712
                                 2457514.72398      0.0660
                                 2457514.72455      0.0594
                                 2457514.72511      0.0740
                                 2457514.72568      0.0617
                                 2457514.72625      0.0672
                                 2457514.72681      0.0679
                                 2457514.72738      0.0511
                                 2457514.72795      0.0576
                                 2457514.72852      0.0513
                                 2457514.72908      0.0583
                                 2457514.72965      0.0495
                                 2457514.73022      0.0437
                                 2457514.73078      0.0459
                                 2457514.73135      0.0444
                                 2457514.73192      0.0348
                                 2457514.73249      0.0354
                                 2457514.73305      0.0374
                                 2457514.73362      0.0192
                                 2457514.73419      0.0306
                                 2457514.73475      0.0223
                                 2457514.73532      0.0285
                                 2457514.73589      0.0211
                                 2457514.73646      0.0267
                                 2457514.73702      0.0102
                                 2457514.73759      0.0205
                                 2457514.73816      0.0140
                                 2457514.73872      0.0146
                                 2457514.73929      0.0033
                                 2457514.73986      0.0066
                                 2457514.74043      0.0046
                                 2457514.74099      0.0036
                                 2457514.74156     -0.0066
                                 2457514.74213      0.0019
                                 2457514.74269     -0.0015
                                 2457514.74326      0.0005
                                 2457514.74383     -0.0069
                                 2457514.74440      0.0178
                                 2457514.74496      0.0212
                                 2457514.74553      0.0372
                                 2457514.74610      0.0476
                                 2457514.74666      0.0732
                                 2457514.74723      0.0771
                                 2457514.74780      0.1096
                                 2457514.74837      0.1136
                                 2457514.74893      0.1247
                                 2457514.74950      0.1443
                                 2457514.75007      0.1635
                                 2457514.75063      0.1626
                                 2457514.75120      0.1779
                                 2457514.75177      0.1635
                                 2457514.75234      0.1662
                                 2457514.75290      0.1552
                                 2457514.75347      0.1500
                                 2457514.75404      0.1195
                                 2457514.75460      0.1009
                                 2457514.75517      0.0842
                                 2457514.75574      0.0596
                                 2457514.75630      0.0575
                                 2457514.75687      0.0391
                                 2457514.75744      0.0250
                                 2457514.75801      0.0117
                                 2457514.75857      0.0101
                                 2457514.75914      0.0002
                                 2457514.75971      0.0005
                                 2457514.76027      0.0041
                                 2457514.76084      0.0043
                                 2457514.76141      0.0102
                                 2457514.76198      0.0074
                                 2457514.76262      0.0140
                                 2457514.76319      0.0076
                                 2457514.76376      0.0144
                                 2457514.76433      0.0225
                                 2457514.76489      0.0142
                                 2457514.76546      0.0228
                                 2457514.76603      0.0263
                                 2457514.76659      0.0265
                                 2457514.76716      0.0263
                                 2457514.76773      0.0283
                                 2457514.76830      0.0300
                                 2457514.76886      0.0370
                                 2457514.76943      0.0354
                                 2457514.77000      0.0322
                                 2457514.77056      0.0393
                                 2457514.77113      0.0283
                                 2457514.77170      0.0417
                                 2457514.77227      0.0286
                                 2457514.77283      0.0452
                                 2457514.77340      0.0400
                                 2457514.77397      0.0503
                                 2457514.77453      0.0489
                                 2457514.77510      0.0511
                                 2457514.77567      0.0492
                                 2457514.77624      0.0581
                                 2457514.77680      0.0626
                                 2457514.77737      0.0672
                                 2457514.77794      0.0665
                                 2457514.77850      0.0778
                                 2457514.77907      0.0777
                                 2457514.77964      0.0716
                                 2457514.78021      0.0774
                                 2457514.78077      0.0840
                                 2457514.78134      0.0894
                                 2457514.78191      0.0978
                                 2457514.78247      0.0860
                                 2457514.78304      0.0929
                                 2457514.78361      0.0942
                                 2457514.78417      0.0902
                                 2457514.78474      0.0970
                                 2457514.78531      0.1119
                                 2457514.78588      0.1126
                                 2457514.78644      0.1135
                                 2457514.78701      0.1246
                                 2457514.78758      0.1216
                                 2457514.78814      0.1126
                                 2457514.78871      0.1192
                                 2457514.78928      0.1223
                                 2457514.78985      0.1228
                                 2457514.79041      0.1212
                                 2457514.79098      0.1173
                                 2457514.79155      0.1205
                                 2457514.79211      0.1183
                                 2457514.79268      0.1253
                                 2457514.79325      0.1275
                                 2457514.79382      0.1348
                                 2457514.79438      0.1254
                                 2457514.79495      0.1351
                                 2457514.79552      0.1378
                                 2457514.79608      0.1460
                                 2457514.79665      0.1478
                                 2457514.79722      0.1464
                                 2457514.79779      0.1546
                                 2457514.79835      0.1561
                                 2457514.79892      0.1584
                                 2457514.79949      0.1531
                                 2457514.80005      0.1642
                                 2457514.80062      0.1711
                                 2457514.80119      0.1570
                                 2457514.80176      0.1683
                                 2457514.80232      0.1694
                                 2457514.80289      0.1771
                                 2457514.80346      0.1745
                                 2457514.80402      0.1735
                                 2457514.80459      0.1834
                                 2457514.80516      0.1754
                                 2457514.80573      0.1826
                                 2457514.80629      0.1877
                                 2457514.80686      0.1740
                                 2457514.80743      0.1787
                                 2457514.80799      0.1956
                                 2457514.80856      0.1797
                                 2457514.80913      0.1761
                                 2457514.80970      0.1856
                                 2457514.81026      0.1850
                                 2457514.81083      0.1744
                                 2457514.81140      0.1914
                                 2457514.81196      0.1891
                                 2457514.81254      0.1815
                                 2457514.81311      0.1847
                                 2457514.81368      0.1988
                                 2457514.81424      0.1823
                                 2457514.81481      0.1840
                                 2457514.81538      0.1873
                                 2457514.81595      0.1829
                                 2457514.81651      0.1913
                                 2457514.81708      0.1899
                                 2457514.81765      0.1944
                                 2457514.81821      0.1938
                                 2457514.81879      0.1968
                                 2457514.81936      0.1982
                                 2457514.81993      0.1865
                                 2457514.82049      0.1934
                                 2457514.82106      0.1923
                                 2457514.82163      0.2007
                                 2457514.82220      0.1939
                                 2457514.82276      0.1910
                                 2457514.82333      0.1915
                                 2457514.82390      0.2004
                                 2457514.82446      0.2082
                                 2457514.82503      0.2254
                                 2457514.82560      0.2787
                                 2457514.82617      0.3250
                                 2457514.82673      0.4046
                                 2457514.82730      0.4779
                                 2457514.82787      0.5742
                                 2457514.82843      0.6755
                                 2457514.82900      0.7780
                                 2457514.82957      0.9236
                                 2457514.83014      1.0827
                                 2457514.83070      1.2325
                                 2457514.83127      1.3890
                                 2457514.83184      1.5395
                                 2457514.83240      1.5278
                                 2457514.83297      1.4833
                                 2457514.83354      1.3186
                                 2457514.83410      1.1909
                                 2457514.83467      1.0298
                                 2457514.83524      0.8599
                                 2457514.83581      0.7539
                                 2457514.83637      0.6418
                                 2457514.83694      0.5386
                                 2457514.83751      0.4421
                                 2457514.83807      0.3667
                                 2457514.83864      0.3091
                                 2457514.83921      0.2623
                                 2457514.83978      0.2299
                                 2457514.84034      0.1956
                                 2457514.84091      0.1980
                                 2457514.84148      0.1965
                                 2457514.84204      0.1935
                                 2457514.84261      0.2005
                                 2457514.84318      0.1917
                                 2457514.84375      0.2026
                                 2457514.84431      0.1907
                                 2457514.84488      0.2025
                                 2457514.84545      0.1967
                                 2457514.84601      0.2006
                                 2457514.84658      0.1957
                                 2457514.84715      0.2008
                                 2457514.84773      0.1957
                                 2457514.84829      0.1967
                                 2457514.84886      0.2034
                                 2457514.84943      0.1959
                                 2457514.85000      0.1945
                                 2457514.85056      0.1990
                                 2457514.85113      0.1878
                                 2457514.85170      0.1968
                                 2457514.85226      0.1973
                                 2457514.85283      0.1905
                                 2457514.85340      0.1946
                                 2457514.85397      0.1799
                                 2457514.85453      0.1919
                                 2457514.85510      0.1765
                                 2457514.85567      0.1775
                                 2457514.85623      0.1823
                                 2457514.85681      0.1878
                                 2457514.85738      0.1784
                                 2457514.85795      0.1707
                                 2457514.85851      0.1690
                                 2457514.85908      0.1746
                                 2457514.85965      0.1701
                                 2457514.86022      0.1724
                                 2457514.86078      0.1681
                                 2457514.86135      0.1634
                                 2457514.86192      0.1622
                                 2457514.86248      0.1658
                                 2457514.86305      0.1653
                                 2457514.86362      0.1663
                                 2457514.86419      0.1650
                                 2457514.86475      0.1531
                                 2457514.86532      0.1590
                                 2457514.86589      0.1471
                                 2457514.86645      0.1624
                                 2457514.86702      0.1485
                                 2457514.86759      0.1550
                                 2457514.86816      0.1454
                                 2457514.86872      0.1436
                                 2457514.86929      0.1529
                                 2457514.86986      0.1418
                                 2457514.87042      0.1345
                                 2457514.87099      0.1374
                                 2457514.87156      0.1355
                                 2457514.87213      0.1396
                                 2457514.87269      0.1392
                                 2457514.87326      0.1222
                                 2457514.87383      0.1355
                                 2457514.87439      0.1288
                                 2457514.87496      0.1270
                                 2457514.87553      0.1212
                                 2457514.87610      0.1121
                                 2457514.87666      0.1181
                                 2457514.87723      0.1259
                                 2457514.87780      0.1131
                                 2457514.87836      0.1065
                                 2457514.87893      0.1058
                                 2457514.87950      0.1006
                                 2457514.88007      0.1091
                                 2457514.88063      0.0957
                                 2457514.88120      0.0928
                                 2457514.88177      0.1012
                                 2457514.88233      0.0977
                                 2457514.88290      0.0870
                                 2457514.88347      0.0775
                                 2457514.88404      0.0803
                                 2457514.88460      0.0746
                                 2457514.88517      0.0826
                                 2457514.88574      0.0758
                                 2457514.88630      0.0792
                                 2457514.88687      0.0773
                                 2457514.88744      0.0766
                                 2457514.88801      0.0660
                                 2457514.88857      0.0599
                                 2457514.88914      0.0476
                                 2457514.88971      0.0622
                                 2457514.89027      0.0572
                                 2457514.89084      0.0606
                                 2457514.89141      0.0424
                                 2457514.89197      0.0567
                                 2457514.89265      0.0409
                                 2457514.89321      0.0385
                                 2457514.89378      0.0439
                                 2457514.89435      0.0420
                                 2457514.89491      0.0406
                                 2457514.89548      0.0434
                                 2457514.89605      0.0304
                                 2457514.89662      0.0262
                                 2457514.89718      0.0255
                                 2457514.89775      0.0231
                                 2457514.89832      0.0241
                                 2457514.89900      0.0251
                                 2457514.89957      0.0257
                                 2457514.90013      0.0219
                                 2457514.90070      0.0139
                                 2457514.90127      0.0064
                                 2457514.90184      0.0176
                                 2457514.90240      0.0088
                                 2457514.90297      0.0084
                                 2457514.90354     -0.0075
                                 2457514.90410     -0.0029
                                 2457514.90467     -0.0003
                                 2457514.90524     -0.0026
                                 2457514.90581     -0.0062
                                 2457514.90637      0.0084
                                 2457514.90694      0.0282
                                 2457514.90751      0.0351
                                 2457514.90807      0.0486
                                 2457514.90864      0.0736
                                 2457514.90921      0.0726
                                 2457514.90978      0.1094
                                 2457514.91034      0.1232
                                 2457514.91091      0.1432
                                 2457514.91148      0.1537
                                 2457514.91204      0.1776
                                 2457514.91261      0.1862
                                 2457514.91318      0.1831
                                 2457514.91375      0.1987
                                 2457514.91431      0.1862
                                 2457514.91488      0.1510
                                 2457514.91545      0.1315
                                 2457514.91601      0.1236
                                 2457514.91658      0.1167
                                 2457514.91715      0.0948
                                 2457514.91772      0.0773
                                 2457514.91828      0.0549
                                 2457514.91885      0.0499
                                 2457514.91942      0.0233
                                 2457514.91998      0.0214
                                 2457514.92055      0.0158
                                 2457514.92112      0.0120
                                 2457514.92169      0.0182
                                 2457514.92225      0.0077
                                 2457514.92282      0.0149
                                 2457514.92339      0.0123
                                 2457514.92395      0.0114
                                 2457514.92566      0.0119
                                 2457514.92622      0.0079
                                 2457514.92679      0.0140
                                 2457514.92736      0.0151
                                 2457514.92792      0.0213
                                 2457514.92849      0.0224
                                 2457514.92906      0.0276
                                 2457514.92993      0.0419
                                 2457514.93049      0.0312
                                 2457514.93106      0.0478
                                 2457514.93163      0.0428
                                 2457514.93237      0.0503
                                 2457514.93295      0.0447
                                 2457514.93351      0.0461
                                 2457514.93408      0.0587
                                 2457514.93465      0.0553
                                 2457514.93522      0.0541
                                 2457514.93578      0.0534
                                 2457514.93635      0.0544
                                 2457514.93692      0.0487
                                 2457514.93748      0.0606
                                 2457514.93805      0.0604
                                 2457514.93862      0.0555
                                 2457514.93919      0.0520
                                 2457514.93975      0.0572
                                 2457514.94032      0.0701
                                 2457514.94089      0.0690
                                 2457514.94145      0.0645
                                 2457514.94202      0.0645
                                 2457514.94259      0.0729
                                 2457514.94315      0.0719
                                 2457514.94372      0.0898
                                 2457514.94429      0.0743
                                 2457514.94486      0.0737
                                 2457514.94542      0.0750
                                 2457514.94599      0.0844
                                 2457514.94656      0.0837
                                 2457514.94712      0.0940
                                 2457514.94769      0.1103
                                 2457514.94826      0.0955
                                 2457514.94883      0.1013
                                 2457514.94939      0.1182
                                 2457514.94996      0.1087
                                 2457514.95053      0.1252
                                 2457514.95109      0.1228
                                 2457514.95166      0.1225
                                 2457514.95223      0.1318
                                 2457514.95280      0.1334
                                 2457514.95336      0.1385
                                 2457514.95393      0.1315
                                 2457514.95450      0.1432
                                 2457514.95506      0.1396
                                 2457514.95563      0.1350
                                 2457514.95620      0.1487
                                 2457514.95677      0.1448
                                 2457514.95762      0.1414
                                 2457514.95819      0.1352
                                 2457514.95876      0.1530
                                 2457514.95932      0.1479
                                 2457514.95989      0.1586
                                 2457514.96046      0.1418
                                 2457514.96103      0.1446
                                 2457514.96159      0.1478
                                 2457514.96216      0.1526
                                 2457514.96273      0.1616
                                 2457514.96329      0.1573
                                 2457514.96386      0.1647
                                 2457514.96443      0.1645
                                 2457514.96500      0.1761
                                 2457514.96556      0.1604
                                 2457514.96613      0.1817
                                 2457514.96670      0.1725
                                 2457514.96726      0.1776
                                 2457514.96783      0.1800
                                 2457514.96840      0.1839
                                 2457514.96896      0.1948
                                 2457514.96953      0.1911
                                 2457514.97010      0.1916
                                 2457514.97067      0.1889
                                 2457514.97123      0.1845
                                 2457514.97180      0.1794
                                 2457514.97237      0.1983
                                 2457514.97293      0.1750
                                 2457514.97350      0.1759
                                 2457514.97407      0.1792
                                 2457514.97464      0.1891
                                 2457514.97520      0.1834
                                 2457514.97577      0.1912
                                 2457514.97634      0.1855
                                 2457514.97690      0.1918
                                 2457514.97747      0.1775
                                 2457514.97804      0.1856
                                 2457514.97861      0.1923
                                 2457514.97917      0.1922
                                 2457514.98031      0.1759
                                 2457514.98087      0.1882
                                 2457514.98144      0.1874
                                 2457514.98201      0.2041
                                 2457514.98258      0.1890
                                 2457514.98314      0.1837
                                 2457514.98371      0.1973
                                 2457514.98428      0.2003
                                 2457514.98484      0.2047
                                 2457514.98541      0.2026
                                 2457514.98598      0.1922
                                 2457514.98655      0.2115
                                 2457514.98711      0.2463
                                 2457514.98768      0.3127
                                 2457514.98825      0.3800
                                 2457514.98881      0.4527
                                 2457514.98938      0.5278
                                 2457514.98995      0.6290
                                 2457514.99052      0.7368
                                 2457514.99108      0.8602
                                 2457514.99165      1.0089
                                 2457514.99222      1.2330
                                 2457514.99278      1.3803
                                 2457514.99335      1.4541
                                 2457514.99392      1.6284
                                 2457514.99449      1.5368
                                 2457514.99505      1.3445
--------------------------------------------------------------
